A Fiber Measurement System with Approximate Deconvolution Based on the Analysis of Fault Clusters in Linearized Bregman Iterations

Automatic detection of faults in optical fibers is an active area of research that plays a significant role in the design of reliable and stable optical networks. A fiber measurement system that combines automated data acquisition and processing represents a disruptive impact in the management of optical fiber networks with fast and reliable event detection. It has been shown in the literature that the linearized Bregman iterations (LBI) algorithm and variations can be successfully used for processing and accurately identifying faults in a fiber profile. One of the factors that impact the performance of these algorithms is the degradation of spatial resolution, which is mainly caused by the appearance of fault clusters due to a reduced number of iterations. In this paper, a method is proposed based on an approximate deconvolution approach for increasing the spatial resolution, possible after a thorough analysis of fault clusters that appear in the algorithm's output. The effect of such approximate deconvolution is shown to extend beyond the improvement of spatial resolution, allowing for better performances to be reached at shorter processing times. An efficient hardware architecture that implements the approximate deconvolution, compatible with the hardware structure recently presented for the LBI algorithm, is also proposed and discussed.

==> LBI Improvements_arXIv_ok/changelog.txt <==


 Changelog history of the IEEEtran LaTeX class.
 2015/08/26
 by Michael Shell (MDS)
 http://www.michaelshell.org/


 2015/08/26 V1.8b (MDS) changes:

 1) Added new comsoc mode for the IEEE Communications Society.
    This mode (at present) only invokes the use of the newtxmath math fonts.
 
 2) Revised IEEEeqnarray column specifications to work with active " 
    (or other punctuation catcode changes) as with babel under the
    german or ngerman language modes. 
    Thanks to Stefan M. Moser for reporting this problem.

 3) Added \indexspace and other index related macros as newer versions of
    article.cls now do. These macros are needed to avoid an error when
    using the glossaries package.
    Thanks to Sebastian Nyberg for suggesting this change.

 4) Fixed odd/even page header font bug under compsoc mode and
    other page style code improvements.
    Thanks to Marco Paolieri for reporting this problem.

 5) Added hooks to allow for easy control of spacing above title.

 6) Added the \IEEEnoauxwrite command.
    Thanks to Sudarshan Mukherjee for suggesting this feature.


 2014/09/17 V1.8a (MDS) changes:

 1) Extensive rework of the compsoc mode to comply with the latest standards
    of the IEEE Computer Society.

 2) Internal code improvements for page setup and command argument
    processing.

 3) Fixed abstract, index terms and diamond line for compsoc technotes.
    Thanks to Dimitris Schinianakis for reporting this problem.

 4) New cspaper option to support the special trim paper size
    (7.875in x 10.75in) used in actual Computer Society journals. For
    compsoc journal mode, typesetting will not be altered by the use of this
    option.

 5) New \IEEEraisesectionheading{} command to provide for the special raised
    first section heading of Computer Society journal papers.

 6) Increased \clubpenalty, \widowpenalty, \displaywidowpenalty to
    discourage paragraph breaks at the first and last lines.
    Thanks to Dirk Beyer for suggesting this change.

 7) Added lines per column console message.


*******
 2012/12/27 V1.8 (MDS) changes:: 

 1) New transmag class option to support the IEEE Transactions on Magnetics
    format. Thanks to Wei Yingkang, Sangmin Suh and Benjamin Gaussens
    for suggestions and beta testing.

 2) The \IEEEcompsoctitleabstractindextext and 
    \IEEEdisplaynotcompsoctitleabstractindextext
    commands have been deprecated in favor of their
    \IEEEtitleabstractindextext and \IEEEdisplaynontitleabstractindextext
    (observe that the "not" has changed to "non") equivalents. This change
    generalizes and decouples them from compsoc mode because the new
    transmag mode also uses them now.

 3) Added new *-forms of \IEEEyesnumber*, \IEEEnonumber*, \IEEEyessubnumber*,
    and \IEEEnosubnumber* (the non-star form of the latter is also new) which
    persist across IEEEeqnarray lines until countermanded. To provide for
    continued subequations across instances of IEEEeqnarrays as well as for
    subequations that follow a main equation (e.g., 14, 14a, 14b ...)
    \IEEEyessubnumber no longer automatically increments the equation number
    on it's first invocation of a subequation group. Invoke both
    \IEEEyesnumber\IEEEyessubnumber together to start a new
    equation/subequation group.
 
 4) Hyperref links now work with IEEEeqnarray equations.
    Thanks to Stefan M. Moser for reporting this problem.

 5) Fixed \markboth so that it does not cause an error with babel.sty.
    Thanks to Frank Meier for suggesting this change.

 6) Change all instances of ~ to \nobreakspace to avoid
    
    ! Argument of \language@active@arg~ has an extra }
    
    figure caption error with bable.sty under spanish. Thanks to
    Manuel Olivares and Javier Bezos for suggesting this change.

 7) Allow line breaks within long theorem names.
    Thanks to Miquel Payaro for suggesting this change.

 8) Revised \IEEEeqnarraymulticol{} to allow inner alignments without
    requiring extra containing braces to prevent an incomplete \ifx error.
    Thanks to Stefan M. Moser and Auke van der Valk for reporting this
    problem.

 9) Revised spacing at top of top figures and tables to better
    align with the top main text lines as IEEE does in its journals. 
    Thanks to Dirk Beyer for reporting this issue and beta testing.

10) Removed support for legacy IED list commands, legacy QED and proof
    commands and the legacy biography and biographynophoto environments.
    IEEEtran no longer defines or references \labelindent so as to
    avoid namespace problems with list packages that define it.
    Thanks to Sven Köhler for reporting the problem with enumitem.sty.


*******
 2007/03/05 V1.7a (MDS) changes:

 1) Corrected problem of unwanted two column peer review title page format.
    Thanks to Virgilio Rodriguez for reporting this bug.

 2) "depreciated" -> "deprecated". Thanks to Virgilio Rodriguez for
    suggesting this change.



*******
 2007/01/11 V1.7 (MDS) changes:

 1) New class option compsoc to support the IEEE Computer Society format.

 2) New class option captionsoff disables the display of figure/table
    captions. endfloat.sty is now mentioned in the docs. Thanks to Geoff
    Walker for suggesting these changes.

 3) Fixed compatibility issues with subfig.sty and caption.sty. Thanks to
    Steven Douglas Cochran and Axel Sommerfeldt for suggesting this change.

 4) New \CLASSINPUT, \CLASSOPTION and \CLASSINFO interface allows for more
    user control and conditional compilation.

 5) \ifcenterfigcaptions (\centerfigcaptionstrue, \centerfigcaptionsfalse),
    \CMPARstart and \overrideIEEEmargins have been removed and no are
    longer supported. The effect of \overrideIEEEmargins can be mimicked
    via the more general \CLASSINPUT interface:
    % US letter paper:
    \newcommand{\CLASSINPUTinnersidemargin}{0.775in}
    \newcommand{\CLASSINPUToutersidemargin}{0.585in}
    % A4 paper:
    \newcommand{\CLASSINPUTinnersidemargin}{17mm}
    \newcommand{\CLASSINPUToutersidemargin}{11.647mm}

 6) Several commands and environments have been deprecated in favor of
    replacements with IEEE prefixes to better avoid potential future name
    clashes with other packages. Legacy code retained to allow the use of
    the obsolete forms (for now), but with a warning message to the console
    during compilation:
    \IEEEauthorblockA, \IEEEauthorblockN, \IEEEauthorrefmark,
    \IEEEbiography, \IEEEbiographynophoto, \IEEEkeywords, \IEEEPARstart,
    \IEEEproof, \IEEEpubid, \IEEEpubidadjcol, \IEEEQED, \IEEEQEDclosed,
    \IEEEQEDopen, \IEEEspecialpapernotice. IEEEtran.cls now redefines
    \proof in way to avoid problems with the amsthm.sty package.
    For IED lists:
    \IEEEiedlabeljustifyc, \IEEEiedlabeljustifyl, \IEEEiedlabeljustifyr,
    \IEEEnocalcleftmargin, \IEEElabelindent, \IEEEsetlabelwidth,
    \IEEEusemathlabelsep

 7) These commands/lengths now require the IEEE prefix and do not have
    legacy support: \IEEEnormaljot.
    For IED lists: \ifIEEEnocalcleftmargin, \ifIEEEnolabelindentfactor,
    \IEEEiedlistdecl, \IEEElabelindentfactor

 8) \normalsizebaselineskip skip replaced by
    \CLASSINFOnormalsizebaselineskip (nonrubber dimen) length.
    Also, new \CLASSINFOnormalsizeunitybaselineskip (nonrubber dimen)
    provided.

 9) Now defaults to using Alpha numbering rather than Roman for appendices
    numbering. This is because Alpha numbering is more common and avoids
    problems with theorem numbering. \ifuseRomanappendices
    (\useRomanappendicestrue, \useRomanappendicesfalse) is no longer
    supported. Instead, use the new class option romanappendices if Roman
    appendices numbering is desired. Thanks to Leonid Mirkin for reporting
    the problem with theorems in appendices and suggesting changes.

10) Improved paper size setting code for pdflatex.

11) Better handling of theorem numbering when using the section counter
    within the appendix(cies). Thanks to Leonid Mirkin for suggesting
    this change.

12) Fixed bug that caused equations at the end of theorems to be too
    close to the line below them.

13) Provided hook to conference mode console notice and changed notice to
    better support conferences that use A4 paper. Thanks to Volker Kuhlmann
    for suggesting this change.

14) \IEEEauthorrefmark made robust to allow it to be used in \thanks
    without a leading \protect

15) Improved \textunderscore to provide a much better fake _ when used with
    OT1 encoding. Under OT1, detect use of pcr or cmtt \ttfamily and use
    available true _ glyph for those two typewriter fonts.

16) Revised internal \@sect command to be more robust for users who employ
    modified section heading formats. Thanks to Zarko F. Cucej for
    suggesting this change.

17) Improved \thesubsubsection definition to prevent breaks at the hyphen.
    Thanks to Moritz Borgmann for suggesting this change. Thanks to
    Dan Luecking and Heiko Oberdiek for explaining some of the various
    alternatives and techniques to fix it.

18) No longer provide \NAT@parse hack to get cite.sty to play (somewhat)
    with hyperref.sty as this is already included in cite.sty version
    4.0 (2003-05-27) and later.

19) At the beginning of document, set the default style of url.sty to be
    the same as the current text font - as is done in IEEE journals.

20) Corrected excessive line spacing in journal table captions. Thanks to
    Moritz Borgmann for suggesting this change.

21) Corrected \thesubsubsection to use the "I-A1" format IEEE uses rather
    than "I-A.1" as was done before. Ditto for \theparagraph. Thanks to
    Moritz Borgmann for suggesting this change.

22) Enclose papersize specials within \AtBeginDvi in case someone wants
    to make a format with IEEEtran. Thanks to Moritz Borgmann for
    suggesting this change.

23) Eliminated the small space after abstract and keywords dash as IEEE
    now does. Thanks to Moritz Borgmann for suggesting this change.

24) IEEEkeywords is no longer locked out in conference mode

25) Increase defaults of \binoppenalty and \relpenalty to discourage
    breaks within equations. Thanks to Moritz Borgmann for suggesting
    this change.

26) Support optional argument for IEEEproof. Thanks to Ingo Steinwart for
    suggesting this change. Also, start a new \par with \IEEEproof.

27) Add support for an optional argument to \bstctlcite.

28) Changed \topfraction and \dbltopfraction from 1.0 to 0.9. Thanks to
    Donald Arseneau for suggesting this change.


*******
 2005/09/13 V1.6c (MDS) changes:

 1) Changed endfigure/endfloat definitions so as not to cause problems with
    preview-LaTeX and other packages. Thanks to Stephan Heuel and David
    Kastrup for reporting this problem.



*******
 2002/11/18 V1.6b (MDS) changes:

 1) Fixed problem with figure captions when using hyperref. Thanks to 
    Leandro Barajas and Michael Bassetti for reporting this bug.

 2) Provide a fake nabib command \NAT@parse so that hyperref will not
    interfere with the operation of cite.sty. However, as a result citation
    numbers will not be hyperlinked. Also, natbib will not be able to work
    with IEEEtran. However, this is perhaps the best solution until
    cite.sty and hyperref.sty are able to co-exist with each other.
    It easy enough to override the fake command via:
    \makeatletter
    \let\NAT@parse\undefined
    \makeatother

 3) Revised font selection method so as not to have problems when used
    with setspace.sty. Thanks to Zhang Yan for reporting this bug.

 4) Added \special to feed papersize to dvips. Thanks to Moritz Borgmann 
    for suggesting this feature.

 5) In addition to the IEEE IED lists, the original IED style list
    environments (as is done in article.cls) are now provided as
    LaTeXitemize, LaTeXenumerate, and LaTeXdescription. Also, users can
    now redefine \makelabel within IEEE IED list controls. There may be
    some use for this in specialized applications. Thanks to Eli Barzilay
    for suggesting this feature.

 6) \table* now defaults to \footnotesize text like \table.

 7) The draft modes now no longer force a pagebreak after the title.
    Thanks to Christian Peel for suggesting this change.

 8) New draftclsnofoot mode is like draftcls, but does not display the
    date and the word "DRAFT" at the foot of the page. Thanks to
    Christian Peel for suggesting this feature.

 9) New peerreview and peerreviewca modes with \IEEEpeerreviewmaketitle
    command allows for a "cover" titlepage for anonymous peer review.
    Except for the cover titlepage, peerreview is much like journal mode.
    peerreviewca is like peerreview, but allows the author names to be
    entered and formatted as under conference mode so that author
    affiliations and contact information can be easily seen on the cover
    page. Thanks to Eric Benedict for suggesting this feature.



*******
 2002/08/13 V1.6 (MDS) changes:
 
 1) Added conference mode via conference option. Defaults to the
    traditional journal mode. e.g., \documentclass[conference]{IEEEtran}
 
 2) Added support for A4 paper via new a4paper option. Pdflatex's paper
    size lengths are now automatically set to the proper paper size being
    used.
 
 3) Revised margins again. Page text is now horizontally centered.
    Conference mode increases the top and bottom margins with the bottom
    margin being slightly larger. For A4 paper, the top margin and text
    typesetting will not change from those of US letter paper, but the side
    margins will be smaller and the bottom margin will be larger than that
    of US letter. All per IEEE specs.

 4) Fixed footnote line spacing anomaly in draft mode. 
    Thanks to Alberto Rodriguez for reporting this bug.
    
    Also, slightly revised footnote and \thanks note spacing.
    Set \interfootnotelinepenalty=10000 to prevent LaTeX
    from breaking footnotes across multiple pages or columns.

 5) Fixed bug that caused overwritten photo areas and sometimes anomalous
    spacing when a new paragraph was started within a biography. Also,
    the presence of \par's, new lines or spaces at the beginning of
    abstract, keywords, biography, or biographynophoto will no longer
    affect the first word spacing.
    Thanks to Eric Durant for reporting this bug.
    
    The biography environment now does a better job in preventing
    a biography photo area from being broken across pages or columns.

 6) Fixed whitespace between \cite entries bug. i.e.,
    both \cite{einstein24, knuth84} and \cite{einstein24,knuth84}
    are now valid. \cite is now a robust command as it should be.
    IEEEtran now no longer defines the old non-standard \shortcite or 
    \citename.
    
    The base IEEEtran.cls does not sort citation numbers or produce ranges
    for three or more consecutive numbers. However, V1.6 of IEEEtran.cls 
    now pre-defines the following format control macros to facilitate easy
    use with Donald Arseneau's cite.sty package (tested with cite.sty V3.9):  

    \def\citepunct{], [}
    \def\citedash{]--[}
    
    cite.sty is standard on most LaTeX sytems and can be obtained from
    www.ctan.org. Thanks to Donald Arseneau for creating cite.sty,
    providing the required format arguments to produce the IEEE style
    and designing a cite interface capable of handling the IEEE citation
    style.
    
    Note: Historically, IEEE has wanted authors to "hardcode" symbolics.
    (i.e., replace all \cite{} with fixed [x]). However, it now seems that
    most electronic manuscript submissions to IEEE are in .pdf format, and 
    as such, do not require the LaTeX document reference numbers to be hard
    coded. If an author is required to submit actual LaTeX files, I do
    recommend that the bibliography file (.bbl) be copied into the .tex
    document and the \bibliographystyle{} and \bibliography{} commands be
    commented out so that the .tex file does not depend on (potentially
    lengthy and/or confidential) external bibliography database files

 7) Adjusted some spacing parameters. The spacing above and below equations
    has been revised (to a typical IEEE value). \jot now has a decent value.
    The title text is now exactly 24pt. (On a related note, \fontsubfuzz has
    been increased to 0.9pt to prevent annoying font substitution warnings
    when using the Computer Modern fonts that use the 24.88pt size.)
    In V1.6, \small is now 8.5pt in 9pt docs because \footnotesize is 8pt.
    For 9pt docs, you should probably go ahead and use \footnotesize when
    you need text a little smaller than \normalsize.
    The interword spacing has been adjusted to be extremely close to that
    which IEEE uses. You can use a new class option, nofonttune, if you need
    to disable the adjusting of the interword spacing. This adjustment and
    an increase to \hyphenpenalty have greatly reduced the amount of
    hyphenation in a typical paper.
       The baselineskip for the normalsize fonts has been tweaked to reduce
    underfull vboxes on journal paper columns with only paragraphs. 
    Conference mode does the same thing but by also tweaking the \textheight
    slightly off 9.25in (IEEE spec) to ensure an integer number of lines per
    page. Draft (also draftcls) mode has also been revised to reduce
    underfull vbox warnings. However, draft mode can still produce underfull
    vboxes (a direct result of the increase in line spacing and margins) if:
    A non-normalsize font occupies an entire column (abstract and index
    terms take up a whole column by themselves); or the beginning of a
    section occurs near the end of a column and cannot be squeezed into the
    bottom, etc. This is normal as draft mode's liberal spacings cannot
    guarantee perfect formatting.

 8) New biographynophoto environment for biographies without photos.
    Usage: 
    
    \begin{biographynophoto}{author name}
    biography text here 
    \end{biographynophoto}
    
 9) Fixed bug that produced multiple table of contents entries for papers
    with more than one biography. Also, biography now works better with
    hyperref.
 
10) New \sublargesize font size command provides for 11pt text in a 10pt
    document. (Needed for things like author names.) For documents not
    using 10pt normal size text, \sublargesize is currently identical 
    to \large.

11) New \IEEEmembership command to provide correct font to indicate IEEE
    membership for journal papers.

12) Fixed author name line overflow problem when in journal mode. This
    problem had been introduced in V1.5 in my rush to get \and to work for
    conferences. \and is unneeded (and invalid) in journal mode. For 
    conference mode, \and will work as expected and features an optional
    spacing argument. i.e., \and[\hspace{5ex}] 
    \and will default (recommended) to using \hfill which will result in
    equal spacing between author blocks.
 
13) New \authorblockN, \authorblockA and \authorrefmark commands to 
    facilitate easy formatting of author names, affiliations and cross
    reference symbols, respectively, when in conference mode. These 
    three commands are to be used only for conference papers.
    In conference mode, \author text is placed within a modified tabular
    environment (somewhat like article.cls). So, within \author in
    conference mode, you should not try to enclose multiple \\ within an
    environment or command (other than the argument braces of
    \authorblockX{}). For example:
    
    \author{\authorblockN{{John Doe \\ Jane Doe}}} % WRONG!
    
    will generate an error. 
  
    Note that font size/attribute changes will now persists across \\
    within \author. (But, not across author blocks nor across \and.)
    However, with the new commands, there should be no need to alter any
    font attributes within \author. All text sizing and spacing within 
    \author{} and the author block commands is per IEEE specs for both 
    conference and journal modes. (In conference mode, the author names
    are only very slightly larger than the affiliations which are in normal
    size.) For specialized applications you can alter the justification of
    author lines by placing \hfill at the beginning or at the end of a line.
    The interline spacing within \author is determined by the font
    attributes that are in effect at the end of each line within author.
 
14) Because the titles and author name blocks use different font
    sizes/styles from the main text, it was possible that two column papers
    with titles that span both columns (standard journal and conference
    papers, but not technotes) with certain numbers of lines for the title
    and authors' name/affiliations can cause underfull vbox problems
    (paragraphs with large spacings between them) in the second column of
    the main text on the title page - if there were no new sections,
    equations or figures in this column (they would provide some needed
    rubber spacing). The use of things like special paper notices and
    publisher ID marks also affected this issue. The problem could not
    happen in the first column because the first column has a rubber length
    around the heading of the first section. Furthermore, problems seldom
    occurred on pages after the first as the margins had been chosen not to
    cause it with the popular font sizes. Rubber lengths after the author
    names would not fix this problem.
       Auto-calculating a "good" spacing after the title is a tad difficult
    to do in LaTeX. However, I am pleased to report that V1.6 has this new
    capability - "dynamically determined title spacing". IEEEtran will now
    measure the height of all the title and author text in \maketitle
    and then calculate a rigid (non-rubber) spacer to follow that meets
    IEEE specs and also produces a \textheight on the title page that
    ensures an integer number of normalsized lines on the rest of the page.
    Single column  papers, and two column papers with the title entirely in
    column one (technotes) do not need dynamic rigid spacing and therefore
    use standard rubber spacers.
    
    Note: This problem can still crop up if you use floats that span both
    columns (i.e., figure*). It has been a decade+ long limitation with
    LaTeX that the stretchable portion of \dbltextfloatsep is ignored. 
    If you get a problem with underful vbox warnings and paragraphs that
    "are pulled apart" on page with a float that spans both columns, tweak
    the space between the figure and the main text a little:
    
    \vskip 5pt
    \end{figure*}
    
    If you can't find a value that fixes both columns, you are going to
    have to put a rubber spacer somewhere in one or both of the columns.
15) Because of change #14 above, those of you using \pubid will, as of V1.6,
    have to place it *before* \maketitle in order for it have the intended 
    affect. The dynamic spacer algorithm must see if you are using \pubid
    when \maketitle is called. \pubidadjcol works as before except that it
    now has additional logic to prevent it from doing anything if \pubid
    was never called.
    
16) In some unusual, non-standard circumstances, an author may desire to
    alter the spacing after the title area or put some unusual text above
    the main text. For instance, to stop a bad break when a new section
    occurs right at the start of the second page. This is difficult to do
    when the title spans both columns of two column text since LaTeX treats
    such title text as a type of float. A new command,
    \IEEEaftertitletext{}, gives access to the end of that produced by
    \maketitle. The types of things that can go into \IEEEaftertitletext
    are the same as those into \twocolumn[] - no \par, but \\ are OK. There
    is no restriction on the range of spacings that can be used. e.g.,
    \IEEEaftertitletext{\vspace{-100pt}} will push the main text well into
    the title and \IEEEaftertitletext{\vspace{100pt}} will push it far down
    the page. You will have complete control. If used, place
    \IEEEaftertitletext{} before \maketitle like \title and \author.
    IEEEtran's dynamic title spacing intentionally does not take into
    consideration the contents of \IEEEaftertitletext{} when determining
    the spacer after the title area (otherwise it would try to second
    guess you), so the user will have manually adjust the height of the
    contents in \IEEEaftertitletext{} if the problem discussed in #14 above
    should develop. A safe bet is to keep the height of contents of
    \IEEEaftertitletext{} to integer multiples of \baselineskip, e.g.,
    \IEEEaftertitletext{\vspace{-1\baselineskip}} 
    
    Because it can result in an IEEE nonstandard format, the use of
    \IEEEaftertitletext{} is discouraged. Possible uses include (1) the use
    of IEEEtran for non-IEEE work with different title spacing requirements,
    or (2) as an emergency manual override if a problem should develop in 
    IEEEtran's automatic spacing algorithm.
 
17) completely rewritten \PARstart to:
    a. no longer have problems when the user begins an environment
       within the paragraph that uses \PARstart.
    b. auto-detect and use the current font family
    c. revise handling of the space at the end of the first word so that
       interword glue will now work as normal.
    d. produce correctly aligned edges for the (two) indented lines.

    Because the current font family is now auto-detected, there is no
    longer any need for \CMPARstart - it is now the same as \PARstart.
   
18) There is now a new "open box" Q.E.D. symbol (\QEDopen) as well as the
    original default (\QED) closed one (\QEDclosed). Some journals use
    the open form. To make \proof use the open form, just do:
    \renewcommand{\QED}{\QEDopen}

19) Additional \typeout{} notices added to warn the user when unusual 
    settings/commands are detected or as reminders to avoid common errors
    when in conference mode.

20) IEEEtran now provides \abovecaptionskip and \belowcaptionskip skip
    registers because article class provides them and some packages
    may error if they are missing. However, IEEEtran only uses 
    \abovecaptionskip for actual caption spacing.

21) Fixed bug that prevented users from redefining the section headings
    to use arabic digits. Thanks to Richardt H. Wilkinson for reporting
    this bug.

22) Code cleaned up to be more efficient with the use of TeX registers;
    removed some old LaTeX 2.09 code; revised option processing to 
    LaTeX2e standard; eliminated unwanted "phantom" spaces in some
    environments.

23) Added new \IEEEeqnarray, \IEEEeqnarraybox, \IEEEeqnarrayboxm and 
    \IEEEeqnarrayboxt environments to provide superior alternatives to the
    standard LaTeX \eqnarray, \array and \tabular. Additional new support
    commands include \IEEEeqnarraydecl, \IEEEeqnarrayboxdecl,
    \IEEEeqnarraymathstyle, \IEEEeqnarraytextstyle, \yesnumber.
    \IEEEnonumber, \IEEEyesnumber, \IEEEyessubnumber, \IEEEeqnarraynumspace,
    \IEEEeqnarraymulticol, \IEEEeqnarrayomit, \IEEEeqnarraydefcol,
    \IEEEeqnarraydefcolsep, \IEEEeqnarrayseprow, \IEEEeqnarrayseprowcut,
    \IEEEeqnarrayrulerow, \IEEEeqnarraydblrulerowcut,
    \IEEEeqnarraystrutmode, \IEEEeqnarraystrutsize,
    \IEEEeqnarraystrutsizeadd, \IEEEvisiblestrutstrue,
    \IEEEvisiblestrutsfalse and \IEEEstrut.
    These are documented in the user's guide.
    
24) V1.6 changed back to using () around theorem names (which are also now
    in italics) as this is what IEEE is using now. Thanks to Christian Peel
    for reporting this. Also, when section numbers are used as the first
    part of theorem numbers, display them in arabic, not Roman.
    
25) New \IEEEtriggeratref{X} command allows a page break to be triggered
    just before the given reference number "X". This is most useful when
    balancing the columns on the last page and a \newpage between references
    is desired. \IEEEtriggercmd{X} allows a different command to be executed
    at trigger.



*******
 2001/07/26 V1.5 (MDS) changes:


 1) Fixed \and within \author bug: (! Misplaced \crcr. \endtabular ->\crcr)
    Thanks to Rainer Dorsch for discovering and reporting that \and 
    did not work.
    
 2) Fixed the biography environment so that if a biography's text is shorter
    than the area allocated for the photo, a collision with the next
    biography does not occur. You can now put real graphics (using the
    graphicx package) into the biography photo box with a new optional 
    argument of the biography command! For example:
    
    \begin{biography}[{\includegraphics[width=1in,height=1.25in,clip,
                      keepaspectratio]{./tux.eps}}]{Linux Penguin}
    
    will use the specified graphic as the author's photo. The photo area is
    exactly 1in wide by 1.25in high - as is done in IEEE Transactions. Try
    to keep the same 4:5 aspect ratio if scanning/cropping your photos. 
    Note the need for the extra set of enclosing braces around the
    \includegraphics. Without it, The LaTeX parser may get confused when it
    sees the \includegraphics's brackets within the biography's optional
    argument. Due to the length of the \includegraphics command, you may
    wish to define your own shorthand form of it. I have not done so with
    IEEEtran to prevent dependence on the graphicx package. If you do not
    use the optional argument, or leave it empty, a standard frame box
    with the words "Place Photo Here" will be used. If you want the space
    to remain completely empty, you can do:
    
    \begin{biography}[\mbox{}]{The Invisible Man} 
    
    The interface to biography's optional argument is into a
    1in X 1.25in minipage in which the argument text is centered both 
    horizontally and vertically:
    
    \begin{minipage}[b][1.25in][c]{1in}%
    \centering
    #1%
    \end{minipage}
    
    Within the biography environment, \unitlength is set to 1in.
    With this in mind, you can even design your own custom frameboxes.
    For instance:
    
    \begin{biography}[\framebox(1,1.25){\parbox[][\height
                     ][c]{0.9in}{\centering PLACE\\ PHOTO\\
                                  HERE}}]{Author Name}
    
    will yield the same type of result as the default photo box.
    
    Thanks to Herbert Voss for discovering the collision bug, suggesting
    the ability to handle graphics and providing some prototype code.



*******
 2001/03/15 V1.4 (MDS) changes:


 1) New "draftcls" and "final" options have been added.
    Thanks to Dragan Cvetkovic for suggesting an option like draftcls.
    
 2) Documentation changes to reflect the fact that this IEEEtran.cls 
    is no longer beta test.

 3) Slightly revised caption sizes. Figure and table captions are now 
    in \footnotesize, not \small as before.

 4) Allow user to control figure caption justification. IEEEtran.cls 
    normally defaults to left justified as is done in Transactions.
    However, for conferences, you may wish to issue the command:
    \centerfigcaptionstrue
    in the preamble. Short (less than one line long) figure captions
    will then be centered. Multi-line figure captions will always be 
    properly left justified. V1.6: This is already done for you when
    using the conference mode.



*******
 2001/01/18 V1.3 
 Michael Shell (MDS) made extensive changes and additions:


 BUGS FIXED (and many others too numerous to mention!):
 1) Fixed improper alignment with itemized, enumerated and
    description lists. Added new controls to these three
    environments so that it is easy to get the alignment IEEE
    uses. Furthermore, the itemize, enumerate and description lists
    no longer force a new paragraph to begin at the end the list
    (\par). (Sometimes lists are used within paragraphs.) 
 
 2) JVH's fixes now allow things like $\mathbf{N}(0,P(0))$
    to work properly without needing the extra braces:
    ${\mathbf{N}}(0,P(0))$. There is no longer any dependence
    on the "rawfonts" and "oldlfont" packages. Thanks Juergen! 
 
 3) Fixed underfull hbox errors and incorrect reference number
    alignment when the number of references in the bibliography
    exceeded 9 entries (which is almost every paper!).
  
 4) Removed dependence on the LaTeX sizexx.clo files.
    Now, 9pt documents should work correctly even on systems that
    lack a size9.clo file. This is most often used in conjunction
    with the option "technote" for "correspondence" papers like those
    in IEEE Transactions on Information Theory. For virtually all
    other papers, 10pt is used and so it is the default.
    Some improper font sizes have been corrected. \footnotesize is
    now 8pt in 9pt docs, so footnotes in technotes should be the
    correct size now. 
 
 5) Added \interlinepenalty within the bibliography section to discourage
    LaTeX from breaking within a reference. IEEE almost never breaks within
    a reference and when they do it is usually in technotes
    (correspondence papers). You may get an underfull vbox warning in the
    bibliography indicating that the spacing just before the "REFERENCES" 
    section is larger than normal, but the final result will be more like 
    what IEEE will publish. See the comments in the BIBLIOGRAPHY section
    around line 2034 below if you want to change this behavior.

 6) No longer "blows up" when you use \paragraph and have a table
    of contents.
 
 7) Theorem environment changed, (but for V1.6, back to the old way, sigh).
 
 8) Figure captions adjusted: IEEE left (not center) justifies
    figure captions (for journals) and does not indent figure caption text.
 
 9) Adjusted some spacings in the table of contents(TOC))/list-of-figures/
    list-of-tables so that section/table numbers will not so easily 
    collide with the titles. Section VIII was usually the worst offender.
    Still doesn't right justify the section numbers, but neither does 
    article.cls (This must be why LaTeX likes the x.y.z section numbering
    scheme unlike I, II, III, etc. of IEEE. )
    It may be "normal" as it is (left justified). sigh.
 
10) Now uses "index terms" now as a heading instead of "keywords".
    Furthermore, the "index terms" and "abstract" headings are in bold
    italic. This is how IEEE does things.

11) \thebibliography and \biography now put entries into
    the table of contents for you.


*******




 *******
 2000/09/06 (JVH) changes: (now designated as V1.2)
 
 made some corrections to get closer to LaTeX2e
 20000906 Juergen v.Hagen
 vonhagen@ihefiji.etec.uni-karlsruhe.de

 Permission to redistribute granted as of December 2000.
 *******





 *******
 
 1996 (JWD) LaTeX2e version: (now designated as V1.1)
  
 In the most recent TeXhax digest, there was a request for a copy of
 IEEEtrans.sty modified to work with LaTeX2e.  I have a version I
 modified to make it IEEEtrans.cls, which I have sent to the person
 making the request and am now sending to you to consider posting to
 the archives.
 --
 Jon Dixon
 dixonj@colorado.edu
 http://spot.colorado.edu/~dixonj/

*******





*******

 30-August-1993 original LaTeX 2.09 version (IEEEtran.sty),
 (now designated as V1.0):

 by Gerry Murray and Silvano Balemi
 Automatic Control Lab, ETH Zurich, Switzerland
 balemi@aut.ee.ethz.ch

*******





==> LBI Improvements_arXIv_ok/dat/Coeff_Equalizer_all.dat <==
   2.5000000000000000e+01   9.7571428571428576e-01   2.3209283713485394e-04   8.0387213521126699e-01
   2.9000000000000000e+01   9.7571428571428576e-01   1.7406962785114047e-04   8.4012428757393165e-01
   3.5000000000000000e+01   9.7571428571428576e-01   1.0070694944644525e-04   8.9384710539355372e-01
   3.9000000000000000e+01   9.7571428571428576e-01   1.0070694944644525e-04   8.9384710539355372e-01
   4.5000000000000000e+01   9.7571428571428576e-01   9.0702947845804991e-05   9.0200011570311367e-01
   4.9000000000000000e+01   9.7571428571428576e-01   8.5367480325463524e-05   9.0644056621884261e-01
   1.0700000000000000e+02   9.7285714285714286e-01   6.8027210884353740e-05   9.1981155771615797e-01
   1.2100000000000000e+02   9.7285714285714286e-01   6.4692543684140321e-05   9.2276414125687023e-01
   2.0100000000000000e+02   9.7142857142857142e-01   6.6026410564225691e-05   9.2081648539449457e-01


==> LBI Improvements_arXIv_ok/dat/Equal_Convol_Matrix_reduced.dat <==
   1.2050000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.6758921985228945e+01
   1.2051000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.6795900952332786e+01
   1.2052000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.6775760958853454e+01
   1.2053000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.6781753934538290e+01
   1.2054000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.6799595527119294e+01
   1.2055000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.6798670463682118e+01
   1.2056000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.6736266879763882e+01
   1.2057000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.6780962174799882e+01
   1.2058000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.6763316064072185e+01
   1.2059000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.6797964283713533e+01
   1.2060000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.6723655896851913e+01
   1.2061000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.6771639583410551e+01
   1.2062000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.6784980883546652e+01
   1.2063000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.6793916020704231e+01
   1.2064000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.6761310720322854e+01
   1.2065000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.6756496166090720e+01
   1.2066000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.6764069077355153e+01
   1.2067000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.6818684224231987e+01
   1.2068000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.6795901288674223e+01
   1.2069000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.6835493383879296e+01
   1.2070000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.6774191552517838e+01
   1.2071000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.6749341463198611e+01
   1.2072000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.6799314959878778e+01
   1.2073000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.6790997998120755e+01
   1.2074000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.6798241135348960e+01
   1.2075000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.6828366889384341e+01
   1.2076000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.6769716132574981e+01
   1.2077000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.6783077223469000e+01
   1.2078000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.6773803837478475e+01
   1.2079000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.6715099961899927e+01
   1.2080000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.6819567423000976e+01
   1.2081000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.6759455151766446e+01
   1.2082000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.6752139301629697e+01
   1.2083000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.6785884882280172e+01
   1.2084000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.6764429050120295e+01
   1.2085000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.6799703136664167e+01
   1.2086000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.6758283333764847e+01
   1.2087000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.6698673933170980e+01
   1.2088000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.6743092396022487e+01
   1.2089000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.6770276817076365e+01
   1.2090000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.6720446357685748e+01
   1.2091000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.6723931368520223e+01
   1.2092000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.6788878058265574e+01
   1.2093000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.6867764760436181e+01
   1.2094000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.6786921756815183e+01
   1.2095000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.6773414775905490e+01
   1.2096000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.6789986347027771e+01
   1.2097000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.6729863476994112e+01
   1.2098000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.6724933744033123e+01
   1.2099000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.6797398160243734e+01
   1.2100000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.6836621745497592e+01
   1.2101000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.6780537634389077e+01
   1.2102000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.6728160394028897e+01
   1.2103000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.6748172566156935e+01
   1.2104000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.6718979948763373e+01
   1.2105000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.6799408839365210e+01
   1.2106000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.6753815964345577e+01
   1.2107000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.6761822265592162e+01
   1.2108000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.6809599554052841e+01
   1.2109000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.6845328218540573e+01
   1.2110000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.6776175388297929e+01
   1.2111000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.6812926132811459e+01
   1.2112000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.6762835160850202e+01
   1.2113000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.6753702364727793e+01
   1.2114000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.6687199765032911e+01
   1.2115000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.6742727565580015e+01
   1.2116000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.6816919454219953e+01
   1.2117000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.6808797148172179e+01
   1.2118000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.6807038901970731e+01
   1.2119000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.6821884408654892e+01
   1.2120000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.6765578885792390e+01
   1.2121000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.6756629802772597e+01
   1.2122000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.6728763752056288e+01
   1.2123000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.6754984838244585e+01
   1.2124000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.6766948020207028e+01
   1.2125000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.6689994518894764e+01
   1.2126000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.6734940894260856e+01
   1.2127000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.6763672033036890e+01
   1.2128000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.6785722162512847e+01
   1.2129000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.6740366712491241e+01
   1.2130000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.6828249564553346e+01
   1.2131000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.6831464359328216e+01
   1.2132000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.6749783549352731e+01
   1.2133000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.6748594144317686e+01
   1.2134000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.6763968489135351e+01
   1.2135000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.6824247412737989e+01
   1.2136000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.6793247644572460e+01
   1.2137000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.6764740876198942e+01
   1.2138000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.6759713388092049e+01
   1.2139000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.6752810822713492e+01
   1.2140000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.6848481281358154e+01
   1.2141000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.6712044573914742e+01
   1.2142000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.6771843938637005e+01
   1.2143000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.6692739283040549e+01
   1.2144000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.6809662262190681e+01
   1.2145000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.6714633976528056e+01
   1.2146000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.6742528735431794e+01
   1.2147000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.6745125341825396e+01
   1.2148000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.6820528852199146e+01
   1.2149000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.6708284861427156e+01
   1.2150000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.6784353076993963e+01
   1.2151000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.6799501423175876e+01
   1.2152000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.6785247049452529e+01
   1.2153000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.6734059994603754e+01
   1.2154000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.6686855380273030e+01
   1.2155000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.6786630672834551e+01
   1.2156000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.6699030529627645e+01
   1.2157000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.6745166020546950e+01
   1.2158000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.6770352802414102e+01
   1.2159000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.6757231926612700e+01
   1.2160000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.6748591510690073e+01
   1.2161000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.6731267526417625e+01
   1.2162000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.6761117219180960e+01
   1.2163000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.6760969547718577e+01
   1.2164000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.6786937601425297e+01
   1.2165000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.6743478351998654e+01
   1.2166000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.6719307448117029e+01
   1.2167000000000000e+04   0.0000000000000000e+00  -1.7597089573385776e-02   1.6781246498185975e+01
   1.2168000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.6695683528358334e+01
   1.2169000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.6708414495030144e+01
   1.2170000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.6782189275791069e+01
   1.2171000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.6707598208809014e+01
   1.2172000000000000e+04   0.0000000000000000e+00  -2.5200979911681475e-02   1.6722292950356888e+01
   1.2173000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.6691774621432284e+01
   1.2174000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.6688911729974471e+01
   1.2175000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.6748904457599334e+01
   1.2176000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.6859311472349347e+01
   1.2177000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.6734545142981624e+01
   1.2178000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.6784224728493225e+01
   1.2179000000000000e+04   0.0000000000000000e+00  -3.3947715382367766e-02   1.6723937086928199e+01
   1.2180000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.6718287670584012e+01
   1.2181000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.6743074323172497e+01
   1.2182000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.6734104888044797e+01
   1.2183000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.6797648716061254e+01
   1.2184000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.6757790392477133e+01
   1.2185000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.6766105095225473e+01
   1.2186000000000000e+04   0.0000000000000000e+00  -5.3856436829397517e-02   1.6689944832633344e+01
   1.2187000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.6725439021179703e+01
   1.2188000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.6780136611497785e+01
   1.2189000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.6686047950610835e+01
   1.2190000000000000e+04   0.0000000000000000e+00  -1.9428776365029214e+00   1.6721270210640231e+01
   1.2191000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.6754788138323015e+01
   1.2192000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0893087907912225e+01
   1.2193000000000000e+04  -5.7507564616549054e+00  -3.7961412553880303e+00   1.1089088690710708e+01
   1.2194000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0975015375404794e+01
   1.2195000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.1177284630033359e+01
   1.2196000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0562703780181922e+01
   1.2197000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.1159784520383907e+01
   1.2198000000000000e+04   0.0000000000000000e+00  -6.6700533258920086e-02   1.0853615317856185e+01
   1.2199000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0889731314443425e+01
   1.2200000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0931199236169476e+01
   1.2201000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.1026159162558550e+01
   1.2202000000000000e+04   0.0000000000000000e+00  -6.1168397798122269e-02   1.0538670750304442e+01
   1.2203000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.1188146835773358e+01
   1.2204000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.1109123546930796e+01
   1.2205000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.1031337258859278e+01
   1.2206000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.1064276677883818e+01
   1.2207000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.1261189424237141e+01
   1.2208000000000000e+04   0.0000000000000000e+00  -5.0270687146947067e-02   1.0999575043858631e+01
   1.2209000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.1131648888798741e+01
   1.2210000000000000e+04   0.0000000000000000e+00  -1.2582236705897895e-01   1.0716245649785110e+01
   1.2211000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.1081498699572485e+01
   1.2212000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.1004319093128403e+01
   1.2213000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0954698659015452e+01
   1.2214000000000000e+04   0.0000000000000000e+00  -2.0401802668155194e-02   1.1032055283465485e+01
   1.2215000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0600558428654367e+01
   1.2216000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.1041743402295662e+01
   1.2217000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0997602723814326e+01
   1.2218000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.1082880578084911e+01
   1.2219000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0871424963552743e+01
   1.2220000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.1018453805827775e+01
   1.2221000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0682156613554648e+01
   1.2222000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.1046517933766118e+01
   1.2223000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.1090961048844301e+01
   1.2224000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.1202492019457196e+01
   1.2225000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.1034534935885157e+01
   1.2226000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0893245973559045e+01
   1.2227000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0899043737748048e+01
   1.2228000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0764423570484281e+01
   1.2229000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0653924613307604e+01
   1.2230000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0992251841729590e+01
   1.2231000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0807196794726146e+01
   1.2232000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0821706844788421e+01
   1.2233000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0917689990878927e+01
   1.2234000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.1001398774268205e+01
   1.2235000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.1257504471676054e+01
   1.2236000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.1052278413913047e+01
   1.2237000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0995214025429455e+01
   1.2238000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0860908947887717e+01
   1.2239000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0905563047980277e+01
   1.2240000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0773621758615938e+01
   1.2241000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0805075130087207e+01
   1.2242000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.1049949034038264e+01
   1.2243000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.1204710987963953e+01
   1.2244000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.1055467247284042e+01
   1.2245000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.1042265760402323e+01
   1.2246000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0705859679800685e+01
   1.2247000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0803527358129410e+01
   1.2248000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.1240449237369443e+01
   1.2249000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0896554052585454e+01
   1.2250000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0989439389354914e+01
   1.2251000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.1233044424669318e+01
   1.2252000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0990176193514952e+01
   1.2253000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0907546701532585e+01
   1.2254000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0972642824942449e+01
   1.2255000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0683116981622838e+01
   1.2256000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0867810917769880e+01
   1.2257000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.1130958846306411e+01
   1.2258000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.1408668341412856e+01
   1.2259000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0718941328062478e+01
   1.2260000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0592130733075065e+01
   1.2261000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0790679405490835e+01
   1.2262000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.1168001426312253e+01
   1.2263000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0862835109873144e+01
   1.2264000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.1145544234016608e+01
   1.2265000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0997709311389558e+01
   1.2266000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.1174217758343989e+01
   1.2267000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.1178142918964731e+01
   1.2268000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0983558680146420e+01
   1.2269000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.1216444837390643e+01
   1.2270000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.1225872302930727e+01
   1.2271000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.1020127728830291e+01
   1.2272000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0823497915414894e+01
   1.2273000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0854716709816469e+01
   1.2274000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.1181225979670765e+01
   1.2275000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0606208554817826e+01
   1.2276000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.1336842893926718e+01
   1.2277000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.1123296130125604e+01
   1.2278000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.1061852179436526e+01
   1.2279000000000000e+04   0.0000000000000000e+00  -1.7340715750794092e-01   1.1130572756245067e+01
   1.2280000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0869608609015888e+01
   1.2281000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.1035269966474758e+01
   1.2282000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.1093932173811801e+01
   1.2283000000000000e+04   0.0000000000000000e+00  -8.4538734353633904e-02   1.1039959293948378e+01
   1.2284000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0821768090609055e+01
   1.2285000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.1075193426662551e+01
   1.2286000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.1040074870332710e+01
   1.2287000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0919821408206758e+01
   1.2288000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.1031400329727450e+01
   1.2289000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.1189879699364436e+01
   1.2290000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.1236734058065373e+01
   1.2291000000000000e+04   0.0000000000000000e+00  -1.7949043944348739e-01   1.0882293904778704e+01
   1.2292000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.1063069488795787e+01
   1.2293000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0947922786326878e+01
   1.2294000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.1154025430150568e+01
   1.2295000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0990781362469551e+01
   1.2296000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.1188913583377339e+01
   1.2297000000000000e+04   0.0000000000000000e+00  -1.5953887047292833e-01   1.0944721397924651e+01
   1.2298000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0915097027806343e+01
   1.2299000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.1018450518046119e+01
   1.2300000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.1199476252548992e+01
   1.2301000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0726392634457415e+01
   1.2302000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0806914393223831e+01
   1.2303000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.1377851234125750e+01
   1.2304000000000000e+04   0.0000000000000000e+00  -2.3837953909091425e-01   1.0960640145087201e+01
   1.2305000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0746567621801278e+01
   1.2306000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.1216844012533361e+01
   1.2307000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.1001449230063820e+01
   1.2308000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0909261372531962e+01
   1.2309000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0584243100977986e+01
   1.2310000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.1235883793399587e+01
   1.2311000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.1089492487974674e+01
   1.2312000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.1013532727782501e+01
   1.2313000000000000e+04   0.0000000000000000e+00  -2.6762141559588531e-01   1.0697282316658839e+01
   1.2314000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0869701304528721e+01
   1.2315000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0970185807584333e+01
   1.2316000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.1434625582211449e+01
   1.2317000000000000e+04   0.0000000000000000e+00  -3.1009405209639912e-01   1.0941514817429649e+01
   1.2318000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0842309709342342e+01
   1.2319000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.1176779742597772e+01
   1.2320000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0833569940125741e+01
   1.2321000000000000e+04   0.0000000000000000e+00  -1.3881504039617421e-01   1.0834618045211496e+01
   1.2322000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0897302797461855e+01
   1.2323000000000000e+04   0.0000000000000000e+00  -1.5401146235489246e-01   1.0747300264555138e+01
   1.2324000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0631142018994868e+01
   1.2325000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0847423016475597e+01
   1.2326000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0619534242291216e+01
   1.2327000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.1176896625827101e+01
   1.2328000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0992114344577681e+01
   1.2329000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.1029647600453650e+01
   1.2330000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0867597055945645e+01
   1.2331000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0814956608750474e+01
   1.2332000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0915660527483009e+01
   1.2333000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0912646795195908e+01
   1.2334000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.1007902038375221e+01
   1.2335000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.1157932408212314e+01
   1.2336000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0891344878491333e+01
   1.2337000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0742233777035693e+01
   1.2338000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0740003062103920e+01
   1.2339000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0974243056763306e+01
   1.2340000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0807504124606277e+01
   1.2341000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0823854219178447e+01
   1.2342000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0814328827040473e+01
   1.2343000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0952590520874546e+01
   1.2344000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.1219754699691064e+01
   1.2345000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0870103360173776e+01
   1.2346000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0897240963259877e+01
   1.2347000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0801091541235852e+01
   1.2348000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.1003734825986228e+01
   1.2349000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0924589978749077e+01
   1.2350000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0869875385493993e+01
   1.2351000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0879610039037715e+01
   1.2352000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.1172168152599060e+01
   1.2353000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0741227878287816e+01
   1.2354000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.1101495486465909e+01
   1.2355000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0936473670695388e+01
   1.2356000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.1108485099748478e+01
   1.2357000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.1011244329986765e+01
   1.2358000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0948782528376491e+01
   1.2359000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0829841640180780e+01
   1.2360000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0868947953616232e+01
   1.2361000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0667119546695885e+01
   1.2362000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0947805168812067e+01
   1.2363000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.1203567800482388e+01
   1.2364000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.1004609308718008e+01
   1.2365000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.1097541960445350e+01
   1.2366000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0922844774499374e+01
   1.2367000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0837450614146702e+01
   1.2368000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.1370749739212325e+01
   1.2369000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0919863863964348e+01
   1.2370000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0489387551556694e+01
   1.2371000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.1207069388054851e+01
   1.2372000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.1050706865688088e+01
   1.2373000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.1090768310463954e+01
   1.2374000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.1131326307832563e+01
   1.2375000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0941322120215698e+01
   1.2376000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.1049093763649294e+01
   1.2377000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0998878108863252e+01
   1.2378000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0778562474962037e+01
   1.2379000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0982826152000033e+01
   1.2380000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.1101669537261085e+01
   1.2381000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0866431343440219e+01
   1.2382000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0947478303628966e+01
   1.2383000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0885551801853062e+01
   1.2384000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.1071940497646136e+01
   1.2385000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0855566288560048e+01
   1.2386000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0816557346013806e+01
   1.2387000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0921471882242521e+01
   1.2388000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.1022573274923120e+01
   1.2389000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.1311065206037869e+01
   1.2390000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.1249926651421156e+01
   1.2391000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.1193002955354611e+01
   1.2392000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0939046083448059e+01
   1.2393000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.1042253260271405e+01
   1.2394000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0908406757084752e+01
   1.2395000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.1212121373604994e+01
   1.2396000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0850465769157454e+01
   1.2397000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.1198561422130780e+01
   1.2398000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0647395719150820e+01
   1.2399000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.1068347844573728e+01
   1.2400000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0608200760538971e+01
   1.2401000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.1091924363301505e+01
   1.2402000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.1205754752352101e+01
   1.2403000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0854615684744925e+01
   1.2404000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0302058458230965e+01
   1.2405000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0761412256433596e+01
   1.2406000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.1001551545610933e+01
   1.2407000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0903968537427914e+01
   1.2408000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0824999430999117e+01
   1.2409000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.1234127198286277e+01
   1.2410000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.1041712862674466e+01
   1.2411000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0940628186790342e+01
   1.2412000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.1114938265337692e+01
   1.2413000000000000e+04   0.0000000000000000e+00  -1.0843081909179744e-01   1.0518752900245381e+01
   1.2414000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.1319153153226377e+01
   1.2415000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0907325117828924e+01
   1.2416000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0989974869210585e+01
   1.2417000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.1346150752306727e+01
   1.2418000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.1063056472705687e+01
   1.2419000000000000e+04   0.0000000000000000e+00  -2.1031415128851733e-01   1.0957244648362837e+01
   1.2420000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0750015537638607e+01
   1.2421000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.1274110529874493e+01
   1.2422000000000000e+04   0.0000000000000000e+00  -8.3235045300670302e-02   1.0491598934927406e+01
   1.2423000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.1219891665174238e+01
   1.2424000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0848304723454865e+01
   1.2425000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.1079629776963264e+01
   1.2426000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0918379258641220e+01
   1.2427000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0981581467395383e+01
   1.2428000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0944255778426955e+01
   1.2429000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.1139407898573534e+01
   1.2430000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.1054871359002508e+01
   1.2431000000000000e+04   0.0000000000000000e+00  -5.0596681666790135e-02   1.0925241657043710e+01
   1.2432000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.1293398205310087e+01
   1.2433000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0919491309692503e+01
   1.2434000000000000e+04   0.0000000000000000e+00  -1.4796049959494298e-01   1.0967212439469918e+01
   1.2435000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0827955562303170e+01
   1.2436000000000000e+04   0.0000000000000000e+00  -2.7670310383379016e-02   1.0920480217451729e+01
   1.2437000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0818548394509387e+01
   1.2438000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.1174835450492569e+01
   1.2439000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0854526335421500e+01
   1.2440000000000000e+04   0.0000000000000000e+00  -2.7285412643771451e-01   1.0790618912267920e+01
   1.2441000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0914425376375210e+01
   1.2442000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0518938332028826e+01
   1.2443000000000000e+04  -4.3737687117049950e-01  -2.5333768576859766e-01   1.0352917608291259e+01
   1.2444000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0363267366146690e+01
   1.2445000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0649735929843819e+01
   1.2446000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0583242846972167e+01
   1.2447000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0272598786127162e+01
   1.2448000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0872836468020450e+01
   1.2449000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0917317207196430e+01
   1.2450000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0697444894504866e+01
   1.2451000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0380917969156336e+01
   1.2452000000000000e+04   0.0000000000000000e+00  -4.5314948890956164e-01   1.0174696193159722e+01
   1.2453000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0248459757088799e+01
   1.2454000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0473204828082725e+01
   1.2455000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0590537107020078e+01
   1.2456000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0217272236288943e+01
   1.2457000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0575475274929897e+01
   1.2458000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0422586289193383e+01
   1.2459000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0609266357294015e+01
   1.2460000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0755658154713181e+01
   1.2461000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0908232092827410e+01
   1.2462000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0358062840492687e+01
   1.2463000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0647312202878345e+01
   1.2464000000000000e+04   0.0000000000000000e+00  -4.6852869930789459e-01   9.9800737325619853e+00
   1.2465000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   9.9763806509631934e+00
   1.2466000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0637811733814040e+01
   1.2467000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0474339326679091e+01
   1.2468000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0417547807526038e+01
   1.2469000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0818251634350283e+01
   1.2470000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0584357541146939e+01
   1.2471000000000000e+04   0.0000000000000000e+00  -2.1420661566552984e-01   1.0392145967243732e+01
   1.2472000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0581251228280220e+01
   1.2473000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0595970689476555e+01
   1.2474000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0484442037278388e+01
   1.2475000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0406407625085087e+01
   1.2476000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0434845398956483e+01
   1.2477000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0640652464854671e+01
   1.2478000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0589901946853473e+01
   1.2479000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0659541240715951e+01
   1.2480000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0516670543871625e+01
   1.2481000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0605246877864317e+01
   1.2482000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.1023014041327464e+01
   1.2483000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0178943364997487e+01
   1.2484000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0594920789975530e+01
   1.2485000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0675192724792380e+01
   1.2486000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0300912282679736e+01
   1.2487000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0202183549756150e+01
   1.2488000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0738996092262878e+01
   1.2489000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0498687244336500e+01
   1.2490000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0463199375381848e+01
   1.2491000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0563647713977131e+01
   1.2492000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0698085705634908e+01
   1.2493000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0591970335986629e+01
   1.2494000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0380486099143917e+01
   1.2495000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0037135125545388e+01
   1.2496000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0965541278418469e+01
   1.2497000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0583297219755753e+01
   1.2498000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0658839062279226e+01
   1.2499000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0484769942737127e+01
   1.2500000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0730406250433154e+01
   1.2501000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0428614483309570e+01
   1.2502000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0667849166420790e+01
   1.2503000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0478377560020505e+01
   1.2504000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0752936838633701e+01
   1.2505000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0439464187204981e+01
   1.2506000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0571206694255871e+01
   1.2507000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0537949375833350e+01
   1.2508000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0413044048345110e+01
   1.2509000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0011348623573372e+01
   1.2510000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0140425963407303e+01
   1.2511000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0364167662471189e+01
   1.2512000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0463385729362127e+01
   1.2513000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0471098081957322e+01
   1.2514000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0614213748545744e+01
   1.2515000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0624207391783575e+01
   1.2516000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.1041933282237226e+01
   1.2517000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0388396040355971e+01
   1.2518000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0138801557256183e+01
   1.2519000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0484911040084416e+01
   1.2520000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0477256468817275e+01
   1.2521000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0253712925601544e+01
   1.2522000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0399072946256794e+01
   1.2523000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0464745188099583e+01
   1.2524000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0354673393021335e+01
   1.2525000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0793924542335942e+01
   1.2526000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0288293667427171e+01
   1.2527000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0502196293982074e+01
   1.2528000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0991374555246070e+01
   1.2529000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0391314360428229e+01
   1.2530000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0385823660588491e+01
   1.2531000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0153204125646040e+01
   1.2532000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0608767063945386e+01
   1.2533000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   9.5639719959488012e+00
   1.2534000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0667984905022760e+01
   1.2535000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0262460073652768e+01
   1.2536000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0457787127621152e+01
   1.2537000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0849822184396185e+01
   1.2538000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0305223597867894e+01
   1.2539000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0359135309554903e+01
   1.2540000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0419388736893531e+01
   1.2541000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0408022616215838e+01
   1.2542000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0188378881010500e+01
   1.2543000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0548144857057080e+01
   1.2544000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0460645648290729e+01
   1.2545000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0487310439207622e+01
   1.2546000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0329102131592336e+01
   1.2547000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0328250769348683e+01
   1.2548000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0093019065847738e+01
   1.2549000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0313673335344113e+01
   1.2550000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0318524359854631e+01


==> LBI Improvements_arXIv_ok/dat/Equal_Convol_Matrix_reduced_2.dat <==
   1.2050000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.6758921985228945e+01
   1.2051000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.6795900952332786e+01
   1.2052000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.6775760958853454e+01
   1.2053000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.6781753934538290e+01
   1.2054000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.6799595527119294e+01
   1.2055000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.6798670463682118e+01
   1.2056000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.6736266879763882e+01
   1.2057000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.6780962174799882e+01
   1.2058000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.6763316064072185e+01
   1.2059000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.6797964283713533e+01
   1.2060000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.6723655896851913e+01
   1.2061000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.6771639583410551e+01
   1.2062000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.6784980883546652e+01
   1.2063000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.6793916020704231e+01
   1.2064000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.6761310720322854e+01
   1.2065000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.6756496166090720e+01
   1.2066000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.6764069077355153e+01
   1.2067000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.6818684224231987e+01
   1.2068000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.6795901288674223e+01
   1.2069000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.6835493383879296e+01
   1.2070000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.6774191552517838e+01
   1.2071000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.6749341463198611e+01
   1.2072000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.6799314959878778e+01
   1.2073000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.6790997998120755e+01
   1.2074000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.6798241135348960e+01
   1.2075000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.6828366889384341e+01
   1.2076000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.6769716132574981e+01
   1.2077000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.6783077223469000e+01
   1.2078000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.6773803837478475e+01
   1.2079000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.6715099961899927e+01
   1.2080000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.6819567423000976e+01
   1.2081000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.6759455151766446e+01
   1.2082000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.6752139301629697e+01
   1.2083000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.6785884882280172e+01
   1.2084000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.6764429050120295e+01
   1.2085000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.6799703136664167e+01
   1.2086000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.6758283333764847e+01
   1.2087000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.6698673933170980e+01
   1.2088000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.6743092396022487e+01
   1.2089000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.6770276817076365e+01
   1.2090000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.6720446357685748e+01
   1.2091000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.6723931368520223e+01
   1.2092000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.6788878058265574e+01
   1.2093000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.6867764760436181e+01
   1.2094000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.6786921756815183e+01
   1.2095000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.6773414775905490e+01
   1.2096000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.6789986347027771e+01
   1.2097000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.6729863476994112e+01
   1.2098000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.6724933744033123e+01
   1.2099000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.6797398160243734e+01
   1.2100000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.6836621745497592e+01
   1.2101000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.6780537634389077e+01
   1.2102000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.6728160394028897e+01
   1.2103000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.6748172566156935e+01
   1.2104000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.6718979948763373e+01
   1.2105000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.6799408839365210e+01
   1.2106000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.6753815964345577e+01
   1.2107000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.6761822265592162e+01
   1.2108000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.6809599554052841e+01
   1.2109000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.6845328218540573e+01
   1.2110000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.6776175388297929e+01
   1.2111000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.6812926132811459e+01
   1.2112000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.6762835160850202e+01
   1.2113000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.6753702364727793e+01
   1.2114000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.6687199765032911e+01
   1.2115000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.6742727565580015e+01
   1.2116000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.6816919454219953e+01
   1.2117000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.6808797148172179e+01
   1.2118000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.6807038901970731e+01
   1.2119000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.6821884408654892e+01
   1.2120000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.6765578885792390e+01
   1.2121000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.6756629802772597e+01
   1.2122000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.6728763752056288e+01
   1.2123000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.6754984838244585e+01
   1.2124000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.6766948020207028e+01
   1.2125000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.6689994518894764e+01
   1.2126000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.6734940894260856e+01
   1.2127000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.6763672033036890e+01
   1.2128000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.6785722162512847e+01
   1.2129000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.6740366712491241e+01
   1.2130000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.6828249564553346e+01
   1.2131000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.6831464359328216e+01
   1.2132000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.6749783549352731e+01
   1.2133000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.6748594144317686e+01
   1.2134000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.6763968489135351e+01
   1.2135000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.6824247412737989e+01
   1.2136000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.6793247644572460e+01
   1.2137000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.6764740876198942e+01
   1.2138000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.6759713388092049e+01
   1.2139000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.6752810822713492e+01
   1.2140000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.6848481281358154e+01
   1.2141000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.6712044573914742e+01
   1.2142000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.6771843938637005e+01
   1.2143000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.6692739283040549e+01
   1.2144000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.6809662262190681e+01
   1.2145000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.6714633976528056e+01
   1.2146000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.6742528735431794e+01
   1.2147000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.6745125341825396e+01
   1.2148000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.6820528852199146e+01
   1.2149000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.6708284861427156e+01
   1.2150000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.6784353076993963e+01
   1.2151000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.6799501423175876e+01
   1.2152000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.6785247049452529e+01
   1.2153000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.6734059994603754e+01
   1.2154000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.6686855380273030e+01
   1.2155000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.6786630672834551e+01
   1.2156000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.6699030529627645e+01
   1.2157000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.6745166020546950e+01
   1.2158000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.6770352802414102e+01
   1.2159000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.6757231926612700e+01
   1.2160000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.6748591510690073e+01
   1.2161000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.6731267526417625e+01
   1.2162000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.6761117219180960e+01
   1.2163000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.6760969547718577e+01
   1.2164000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.6786937601425297e+01
   1.2165000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.6743478351998654e+01
   1.2166000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.6719307448117029e+01
   1.2167000000000000e+04   0.0000000000000000e+00  -1.7597089573385776e-02   0.0000000000000000e+00   1.6781246498185975e+01
   1.2168000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.6695683528358334e+01
   1.2169000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.6708414495030144e+01
   1.2170000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.6782189275791069e+01
   1.2171000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.6707598208809014e+01
   1.2172000000000000e+04   0.0000000000000000e+00  -2.5200979911681475e-02   0.0000000000000000e+00   1.6722292950356888e+01
   1.2173000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.6691774621432284e+01
   1.2174000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.6688911729974471e+01
   1.2175000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.6748904457599334e+01
   1.2176000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.6859311472349347e+01
   1.2177000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.6734545142981624e+01
   1.2178000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.6784224728493225e+01
   1.2179000000000000e+04   0.0000000000000000e+00  -3.3947715382367766e-02   0.0000000000000000e+00   1.6723937086928199e+01
   1.2180000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.6718287670584012e+01
   1.2181000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.6743074323172497e+01
   1.2182000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.6734104888044797e+01
   1.2183000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.6797648716061254e+01
   1.2184000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.6757790392477133e+01
   1.2185000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.6766105095225473e+01
   1.2186000000000000e+04   0.0000000000000000e+00  -5.3856436829397517e-02   0.0000000000000000e+00   1.6689944832633344e+01
   1.2187000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.6725439021179703e+01
   1.2188000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.6780136611497785e+01
   1.2189000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.6686047950610835e+01
   1.2190000000000000e+04   0.0000000000000000e+00  -1.9428776365029214e+00   0.0000000000000000e+00   1.6721270210640231e+01
   1.2191000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00  -2.9272721032411861e+00   1.6754788138323015e+01
   1.2192000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0893087907912225e+01
   1.2193000000000000e+04  -5.7507564616549054e+00  -3.7961412553880303e+00  -2.7914866221791899e+00   1.1089088690710708e+01
   1.2194000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0975015375404794e+01
   1.2195000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00  -3.4785652644508704e-02   1.1177284630033359e+01
   1.2196000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0562703780181922e+01
   1.2197000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.1159784520383907e+01
   1.2198000000000000e+04   0.0000000000000000e+00  -6.6700533258920086e-02   0.0000000000000000e+00   1.0853615317856185e+01
   1.2199000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0889731314443425e+01
   1.2200000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0931199236169476e+01
   1.2201000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.1026159162558550e+01
   1.2202000000000000e+04   0.0000000000000000e+00  -6.1168397798122269e-02   0.0000000000000000e+00   1.0538670750304442e+01
   1.2203000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.1188146835773358e+01
   1.2204000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.1109123546930796e+01
   1.2205000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.1031337258859278e+01
   1.2206000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.1064276677883818e+01
   1.2207000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.1261189424237141e+01
   1.2208000000000000e+04   0.0000000000000000e+00  -5.0270687146947067e-02   0.0000000000000000e+00   1.0999575043858631e+01
   1.2209000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.1131648888798741e+01
   1.2210000000000000e+04   0.0000000000000000e+00  -1.2582236705897895e-01   0.0000000000000000e+00   1.0716245649785110e+01
   1.2211000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.1081498699572485e+01
   1.2212000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.1004319093128403e+01
   1.2213000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0954698659015452e+01
   1.2214000000000000e+04   0.0000000000000000e+00  -2.0401802668155194e-02   0.0000000000000000e+00   1.1032055283465485e+01
   1.2215000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0600558428654367e+01
   1.2216000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.1041743402295662e+01
   1.2217000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0997602723814326e+01
   1.2218000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.1082880578084911e+01
   1.2219000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0871424963552743e+01
   1.2220000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.1018453805827775e+01
   1.2221000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0682156613554648e+01
   1.2222000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.1046517933766118e+01
   1.2223000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.1090961048844301e+01
   1.2224000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.1202492019457196e+01
   1.2225000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.1034534935885157e+01
   1.2226000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0893245973559045e+01
   1.2227000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0899043737748048e+01
   1.2228000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0764423570484281e+01
   1.2229000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0653924613307604e+01
   1.2230000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0992251841729590e+01
   1.2231000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0807196794726146e+01
   1.2232000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0821706844788421e+01
   1.2233000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0917689990878927e+01
   1.2234000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.1001398774268205e+01
   1.2235000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.1257504471676054e+01
   1.2236000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.1052278413913047e+01
   1.2237000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0995214025429455e+01
   1.2238000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0860908947887717e+01
   1.2239000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0905563047980277e+01
   1.2240000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0773621758615938e+01
   1.2241000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0805075130087207e+01
   1.2242000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.1049949034038264e+01
   1.2243000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.1204710987963953e+01
   1.2244000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.1055467247284042e+01
   1.2245000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.1042265760402323e+01
   1.2246000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0705859679800685e+01
   1.2247000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0803527358129410e+01
   1.2248000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.1240449237369443e+01
   1.2249000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0896554052585454e+01
   1.2250000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0989439389354914e+01
   1.2251000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.1233044424669318e+01
   1.2252000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0990176193514952e+01
   1.2253000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0907546701532585e+01
   1.2254000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0972642824942449e+01
   1.2255000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0683116981622838e+01
   1.2256000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0867810917769880e+01
   1.2257000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.1130958846306411e+01
   1.2258000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.1408668341412856e+01
   1.2259000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0718941328062478e+01
   1.2260000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0592130733075065e+01
   1.2261000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0790679405490835e+01
   1.2262000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.1168001426312253e+01
   1.2263000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0862835109873144e+01
   1.2264000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.1145544234016608e+01
   1.2265000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0997709311389558e+01
   1.2266000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.1174217758343989e+01
   1.2267000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.1178142918964731e+01
   1.2268000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0983558680146420e+01
   1.2269000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.1216444837390643e+01
   1.2270000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.1225872302930727e+01
   1.2271000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.1020127728830291e+01
   1.2272000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0823497915414894e+01
   1.2273000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0854716709816469e+01
   1.2274000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.1181225979670765e+01
   1.2275000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0606208554817826e+01
   1.2276000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.1336842893926718e+01
   1.2277000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.1123296130125604e+01
   1.2278000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.1061852179436526e+01
   1.2279000000000000e+04   0.0000000000000000e+00  -1.7340715750794092e-01   0.0000000000000000e+00   1.1130572756245067e+01
   1.2280000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0869608609015888e+01
   1.2281000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.1035269966474758e+01
   1.2282000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.1093932173811801e+01
   1.2283000000000000e+04   0.0000000000000000e+00  -8.4538734353633904e-02   0.0000000000000000e+00   1.1039959293948378e+01
   1.2284000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0821768090609055e+01
   1.2285000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.1075193426662551e+01
   1.2286000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.1040074870332710e+01
   1.2287000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0919821408206758e+01
   1.2288000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.1031400329727450e+01
   1.2289000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.1189879699364436e+01
   1.2290000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.1236734058065373e+01
   1.2291000000000000e+04   0.0000000000000000e+00  -1.7949043944348739e-01   0.0000000000000000e+00   1.0882293904778704e+01
   1.2292000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.1063069488795787e+01
   1.2293000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0947922786326878e+01
   1.2294000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.1154025430150568e+01
   1.2295000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0990781362469551e+01
   1.2296000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.1188913583377339e+01
   1.2297000000000000e+04   0.0000000000000000e+00  -1.5953887047292833e-01   0.0000000000000000e+00   1.0944721397924651e+01
   1.2298000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0915097027806343e+01
   1.2299000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.1018450518046119e+01
   1.2300000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.1199476252548992e+01
   1.2301000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0726392634457415e+01
   1.2302000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0806914393223831e+01
   1.2303000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.1377851234125750e+01
   1.2304000000000000e+04   0.0000000000000000e+00  -2.3837953909091425e-01   0.0000000000000000e+00   1.0960640145087201e+01
   1.2305000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0746567621801278e+01
   1.2306000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.1216844012533361e+01
   1.2307000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.1001449230063820e+01
   1.2308000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0909261372531962e+01
   1.2309000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0584243100977986e+01
   1.2310000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.1235883793399587e+01
   1.2311000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.1089492487974674e+01
   1.2312000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.1013532727782501e+01
   1.2313000000000000e+04   0.0000000000000000e+00  -2.6762141559588531e-01   0.0000000000000000e+00   1.0697282316658839e+01
   1.2314000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0869701304528721e+01
   1.2315000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0970185807584333e+01
   1.2316000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.1434625582211449e+01
   1.2317000000000000e+04   0.0000000000000000e+00  -3.1009405209639912e-01   0.0000000000000000e+00   1.0941514817429649e+01
   1.2318000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0842309709342342e+01
   1.2319000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.1176779742597772e+01
   1.2320000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0833569940125741e+01
   1.2321000000000000e+04   0.0000000000000000e+00  -1.3881504039617421e-01   0.0000000000000000e+00   1.0834618045211496e+01
   1.2322000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0897302797461855e+01
   1.2323000000000000e+04   0.0000000000000000e+00  -1.5401146235489246e-01   0.0000000000000000e+00   1.0747300264555138e+01
   1.2324000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0631142018994868e+01
   1.2325000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0847423016475597e+01
   1.2326000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0619534242291216e+01
   1.2327000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.1176896625827101e+01
   1.2328000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0992114344577681e+01
   1.2329000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.1029647600453650e+01
   1.2330000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0867597055945645e+01
   1.2331000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0814956608750474e+01
   1.2332000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0915660527483009e+01
   1.2333000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0912646795195908e+01
   1.2334000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.1007902038375221e+01
   1.2335000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.1157932408212314e+01
   1.2336000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0891344878491333e+01
   1.2337000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0742233777035693e+01
   1.2338000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0740003062103920e+01
   1.2339000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0974243056763306e+01
   1.2340000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0807504124606277e+01
   1.2341000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0823854219178447e+01
   1.2342000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0814328827040473e+01
   1.2343000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0952590520874546e+01
   1.2344000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.1219754699691064e+01
   1.2345000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0870103360173776e+01
   1.2346000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0897240963259877e+01
   1.2347000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0801091541235852e+01
   1.2348000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.1003734825986228e+01
   1.2349000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0924589978749077e+01
   1.2350000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0869875385493993e+01
   1.2351000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0879610039037715e+01
   1.2352000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.1172168152599060e+01
   1.2353000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0741227878287816e+01
   1.2354000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.1101495486465909e+01
   1.2355000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0936473670695388e+01
   1.2356000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.1108485099748478e+01
   1.2357000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.1011244329986765e+01
   1.2358000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0948782528376491e+01
   1.2359000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0829841640180780e+01
   1.2360000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0868947953616232e+01
   1.2361000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0667119546695885e+01
   1.2362000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0947805168812067e+01
   1.2363000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.1203567800482388e+01
   1.2364000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.1004609308718008e+01
   1.2365000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.1097541960445350e+01
   1.2366000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0922844774499374e+01
   1.2367000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0837450614146702e+01
   1.2368000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.1370749739212325e+01
   1.2369000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0919863863964348e+01
   1.2370000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0489387551556694e+01
   1.2371000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.1207069388054851e+01
   1.2372000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.1050706865688088e+01
   1.2373000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.1090768310463954e+01
   1.2374000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.1131326307832563e+01
   1.2375000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0941322120215698e+01
   1.2376000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.1049093763649294e+01
   1.2377000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0998878108863252e+01
   1.2378000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0778562474962037e+01
   1.2379000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0982826152000033e+01
   1.2380000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.1101669537261085e+01
   1.2381000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0866431343440219e+01
   1.2382000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0947478303628966e+01
   1.2383000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0885551801853062e+01
   1.2384000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.1071940497646136e+01
   1.2385000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0855566288560048e+01
   1.2386000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0816557346013806e+01
   1.2387000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0921471882242521e+01
   1.2388000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.1022573274923120e+01
   1.2389000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.1311065206037869e+01
   1.2390000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.1249926651421156e+01
   1.2391000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.1193002955354611e+01
   1.2392000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0939046083448059e+01
   1.2393000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.1042253260271405e+01
   1.2394000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0908406757084752e+01
   1.2395000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.1212121373604994e+01
   1.2396000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0850465769157454e+01
   1.2397000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.1198561422130780e+01
   1.2398000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0647395719150820e+01
   1.2399000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.1068347844573728e+01
   1.2400000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0608200760538971e+01
   1.2401000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.1091924363301505e+01
   1.2402000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.1205754752352101e+01
   1.2403000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0854615684744925e+01
   1.2404000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0302058458230965e+01
   1.2405000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0761412256433596e+01
   1.2406000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.1001551545610933e+01
   1.2407000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0903968537427914e+01
   1.2408000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0824999430999117e+01
   1.2409000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.1234127198286277e+01
   1.2410000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.1041712862674466e+01
   1.2411000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0940628186790342e+01
   1.2412000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.1114938265337692e+01
   1.2413000000000000e+04   0.0000000000000000e+00  -1.0843081909179744e-01   0.0000000000000000e+00   1.0518752900245381e+01
   1.2414000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.1319153153226377e+01
   1.2415000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0907325117828924e+01
   1.2416000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0989974869210585e+01
   1.2417000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.1346150752306727e+01
   1.2418000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.1063056472705687e+01
   1.2419000000000000e+04   0.0000000000000000e+00  -2.1031415128851733e-01   0.0000000000000000e+00   1.0957244648362837e+01
   1.2420000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0750015537638607e+01
   1.2421000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.1274110529874493e+01
   1.2422000000000000e+04   0.0000000000000000e+00  -8.3235045300670302e-02   0.0000000000000000e+00   1.0491598934927406e+01
   1.2423000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.1219891665174238e+01
   1.2424000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0848304723454865e+01
   1.2425000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.1079629776963264e+01
   1.2426000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0918379258641220e+01
   1.2427000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0981581467395383e+01
   1.2428000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0944255778426955e+01
   1.2429000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.1139407898573534e+01
   1.2430000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.1054871359002508e+01
   1.2431000000000000e+04   0.0000000000000000e+00  -5.0596681666790135e-02   0.0000000000000000e+00   1.0925241657043710e+01
   1.2432000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.1293398205310087e+01
   1.2433000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0919491309692503e+01
   1.2434000000000000e+04   0.0000000000000000e+00  -1.4796049959494298e-01   0.0000000000000000e+00   1.0967212439469918e+01
   1.2435000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0827955562303170e+01
   1.2436000000000000e+04   0.0000000000000000e+00  -2.7670310383379016e-02   0.0000000000000000e+00   1.0920480217451729e+01
   1.2437000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0818548394509387e+01
   1.2438000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.1174835450492569e+01
   1.2439000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00  -1.6746155811505339e-01   1.0854526335421500e+01
   1.2440000000000000e+04   0.0000000000000000e+00  -2.7285412643771451e-01   0.0000000000000000e+00   1.0790618912267920e+01
   1.2441000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0914425376375210e+01
   1.2442000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0518938332028826e+01
   1.2443000000000000e+04  -4.3737687117049950e-01  -2.5333768576859766e-01  -4.1093569254963824e-01   1.0352917608291259e+01
   1.2444000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0363267366146690e+01
   1.2445000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0649735929843819e+01
   1.2446000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0583242846972167e+01
   1.2447000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0272598786127162e+01
   1.2448000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0872836468020450e+01
   1.2449000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0917317207196430e+01
   1.2450000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0697444894504866e+01
   1.2451000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0380917969156336e+01
   1.2452000000000000e+04   0.0000000000000000e+00  -4.5314948890956164e-01   0.0000000000000000e+00   1.0174696193159722e+01
   1.2453000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00  -5.6797889804943241e-02   1.0248459757088799e+01
   1.2454000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0473204828082725e+01
   1.2455000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0590537107020078e+01
   1.2456000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0217272236288943e+01
   1.2457000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0575475274929897e+01
   1.2458000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0422586289193383e+01
   1.2459000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0609266357294015e+01
   1.2460000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0755658154713181e+01
   1.2461000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0908232092827410e+01
   1.2462000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0358062840492687e+01
   1.2463000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0647312202878345e+01
   1.2464000000000000e+04   0.0000000000000000e+00  -4.6852869930789459e-01   0.0000000000000000e+00   9.9800737325619853e+00
   1.2465000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   9.9763806509631934e+00
   1.2466000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0637811733814040e+01
   1.2467000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0474339326679091e+01
   1.2468000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0417547807526038e+01
   1.2469000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0818251634350283e+01
   1.2470000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0584357541146939e+01
   1.2471000000000000e+04   0.0000000000000000e+00  -2.1420661566552984e-01   0.0000000000000000e+00   1.0392145967243732e+01
   1.2472000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0581251228280220e+01
   1.2473000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0595970689476555e+01
   1.2474000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0484442037278388e+01
   1.2475000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0406407625085087e+01
   1.2476000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0434845398956483e+01
   1.2477000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0640652464854671e+01
   1.2478000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0589901946853473e+01
   1.2479000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0659541240715951e+01
   1.2480000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0516670543871625e+01
   1.2481000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0605246877864317e+01
   1.2482000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.1023014041327464e+01
   1.2483000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0178943364997487e+01
   1.2484000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0594920789975530e+01
   1.2485000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0675192724792380e+01
   1.2486000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0300912282679736e+01
   1.2487000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0202183549756150e+01
   1.2488000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0738996092262878e+01
   1.2489000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0498687244336500e+01
   1.2490000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0463199375381848e+01
   1.2491000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0563647713977131e+01
   1.2492000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0698085705634908e+01
   1.2493000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0591970335986629e+01
   1.2494000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0380486099143917e+01
   1.2495000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0037135125545388e+01
   1.2496000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0965541278418469e+01
   1.2497000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0583297219755753e+01
   1.2498000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0658839062279226e+01
   1.2499000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0484769942737127e+01
   1.2500000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0730406250433154e+01
   1.2501000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0428614483309570e+01
   1.2502000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0667849166420790e+01
   1.2503000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0478377560020505e+01
   1.2504000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0752936838633701e+01
   1.2505000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0439464187204981e+01
   1.2506000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0571206694255871e+01
   1.2507000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0537949375833350e+01
   1.2508000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0413044048345110e+01
   1.2509000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0011348623573372e+01
   1.2510000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0140425963407303e+01
   1.2511000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0364167662471189e+01
   1.2512000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0463385729362127e+01
   1.2513000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0471098081957322e+01
   1.2514000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0614213748545744e+01
   1.2515000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0624207391783575e+01
   1.2516000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.1041933282237226e+01
   1.2517000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0388396040355971e+01
   1.2518000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0138801557256183e+01
   1.2519000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0484911040084416e+01
   1.2520000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0477256468817275e+01
   1.2521000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0253712925601544e+01
   1.2522000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0399072946256794e+01
   1.2523000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0464745188099583e+01
   1.2524000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0354673393021335e+01
   1.2525000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0793924542335942e+01
   1.2526000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0288293667427171e+01
   1.2527000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0502196293982074e+01
   1.2528000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0991374555246070e+01
   1.2529000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0391314360428229e+01
   1.2530000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0385823660588491e+01
   1.2531000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0153204125646040e+01
   1.2532000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0608767063945386e+01
   1.2533000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   9.5639719959488012e+00
   1.2534000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0667984905022760e+01
   1.2535000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0262460073652768e+01
   1.2536000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0457787127621152e+01
   1.2537000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0849822184396185e+01
   1.2538000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0305223597867894e+01
   1.2539000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0359135309554903e+01
   1.2540000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0419388736893531e+01
   1.2541000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0408022616215838e+01
   1.2542000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0188378881010500e+01
   1.2543000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0548144857057080e+01
   1.2544000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0460645648290729e+01
   1.2545000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0487310439207622e+01
   1.2546000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0329102131592336e+01
   1.2547000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0328250769348683e+01
   1.2548000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0093019065847738e+01
   1.2549000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0313673335344113e+01
   1.2550000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0318524359854631e+01


==> LBI Improvements_arXIv_ok/dat/Fixed_LB_LBsplit.dat <==
   2.5000000000000000e+01   9.6285714285714286e-01   9.7714285714285709e-01   2.7944511137788447e-04   1.9140989729225024e-04   7.7042728834614693e-01   8.2956732200319550e-01
   2.9000000000000000e+01   9.6285714285714286e-01   9.7714285714285709e-01   2.7944511137788447e-04   1.9140989729225024e-04   7.7042728834614693e-01   8.2956732200319550e-01
   3.5000000000000000e+01   9.6285714285714286e-01   9.7714285714285709e-01   2.7944511137788447e-04   1.9140989729225024e-04   7.7042728834614693e-01   8.2956732200319550e-01
   3.9000000000000000e+01   9.6285714285714286e-01   9.7714285714285709e-01   2.7944511137788447e-04   1.9140989729225024e-04   7.7042728834614693e-01   8.2956732200319550e-01
   4.5000000000000000e+01   9.6285714285714286e-01   9.7714285714285709e-01   2.7944511137788447e-04   1.9140989729225024e-04   7.7042728834614693e-01   8.2956732200319550e-01
   4.9000000000000000e+01   9.6285714285714286e-01   9.7714285714285709e-01   2.7944511137788447e-04   1.9140989729225024e-04   7.7042728834614693e-01   8.2956732200319550e-01
   1.0700000000000000e+02   9.6285714285714286e-01   9.7714285714285709e-01   2.7944511137788447e-04   1.9140989729225024e-04   7.7042728834614693e-01   8.2956732200319550e-01
   1.2100000000000000e+02   9.6285714285714286e-01   9.7714285714285709e-01   2.7944511137788447e-04   1.9140989729225024e-04   7.7042728834614693e-01   8.2956732200319550e-01
   2.0100000000000000e+02   9.6285714285714286e-01   9.7714285714285709e-01   2.7944511137788447e-04   1.9140989729225024e-04   7.7042728834614693e-01   8.2956732200319550e-01


==> LBI Improvements_arXIv_ok/dat/MCC.dat <==
   1.0000000000000000e+02   5.7981545887602270e-01   6.5711444615667691e-01   8.1063632266179164e-01
   2.0000000000000000e+02   7.3267750475841698e-01   8.0268193321577697e-01   9.1647479550873889e-01
   2.5000000000000000e+02   7.9552843034022280e-01   8.3377740760866359e-01   9.2143737178708762e-01
   3.0000000000000000e+02   7.7433907031220583e-01   8.1829564835043689e-01   9.0924935122554296e-01
   3.5000000000000000e+02   8.1466975481487924e-01   8.3591180998579429e-01   9.2549243358930378e-01
   4.0000000000000000e+02   8.2963718475804615e-01   8.2136907473499754e-01   9.1180694352187708e-01
   4.5000000000000000e+02   8.3501139495784882e-01   8.0782440487576956e-01   9.0333091668318455e-01


==> LBI Improvements_arXIv_ok/dat/MCC_Conv_Matrix.dat <==
   1.0000000000000000e+02   5.7981545887602270e-01   6.5711444615667691e-01   3.8339823976433751e-01
   2.0000000000000000e+02   7.3267750475841698e-01   8.0268193321577697e-01   3.8836598734293165e-01
   2.5000000000000000e+02   7.9552843034022280e-01   8.3377740760866359e-01   3.9641254399441084e-01
   3.0000000000000000e+02   7.7433907031220583e-01   8.1829564835043689e-01   3.7554593193878077e-01
   3.5000000000000000e+02   8.1466975481487924e-01   8.3591180998579429e-01   3.8191342412097162e-01
   4.0000000000000000e+02   8.2963718475804615e-01   8.2136907473499754e-01   3.6993890935353463e-01
   4.5000000000000000e+02   8.3501139495784882e-01   8.0782440487576956e-01   3.5733719963605576e-01


==> LBI Improvements_arXIv_ok/dat/RFP.dat <==
   1.0000000000000000e+02   4.9219687875150058e-04   4.5084700546885420e-04   1.4939309056956115e-04
   2.0000000000000000e+02   3.0145391489929307e-04   2.2075496865412832e-04   6.4025610244097643e-05
   2.5000000000000000e+02   2.1675336801387223e-04   1.9341069761237827e-04   7.4029611844737898e-05
   3.0000000000000000e+02   2.6477257569694544e-04   2.0808323329331733e-04   8.2032813125250105e-05
   3.5000000000000000e+02   2.1141790049353075e-04   1.9007603041216485e-04   6.9361077764439110e-05
   4.0000000000000000e+02   1.9007603041216485e-04   2.1075096705348807e-04   8.5367480325463524e-05
   4.5000000000000000e+02   1.7940509537148192e-04   2.3609443777511003e-04   9.4704548486061087e-05


==> LBI Improvements_arXIv_ok/dat/RTP.dat <==
   1.0000000000000000e+02   7.8714285714285714e-01   8.9714285714285713e-01   8.9285714285714290e-01
   2.0000000000000000e+02   9.1571428571428570e-01   9.6142857142857141e-01   9.5999999999999996e-01
   2.5000000000000000e+02   9.4428571428571428e-01   9.8714285714285710e-01   9.8571428571428577e-01
   3.0000000000000000e+02   9.5571428571428574e-01   9.7571428571428576e-01   9.7571428571428576e-01
   3.5000000000000000e+02   9.7285714285714286e-01   9.8714285714285710e-01   9.8571428571428577e-01
   4.0000000000000000e+02   9.7571428571428576e-01   9.8428571428571432e-01   9.8571428571428577e-01
   4.5000000000000000e+02   9.7285714285714286e-01   9.8714285714285710e-01   9.8428571428571432e-01


==> LBI Improvements_arXIv_ok/dat/RelativeDeltaStep350.dat <==
   1.0000000000000000e+00                      Inf                      Inf                      Inf                      Inf                      Inf                      Inf
   2.0000000000000000e+00   7.0000000000000007e-01   7.0000000000000007e-01   6.6666666666666663e-01   6.7500000000000004e-01   6.6000000000000003e-01   6.6666666666666663e-01
   3.0000000000000000e+00   5.0000000000000000e-01   4.5000000000000001e-01   4.3333333333333340e-01   4.2500000000000004e-01   4.2000000000000004e-01   4.1666666666666674e-01
   4.0000000000000000e+00   3.0000000000000004e-01   2.5000000000000000e-01   2.6666666666666666e-01   2.5000000000000000e-01   2.6000000000000006e-01   2.5000000000000006e-01
   5.0000000000000000e+00   2.0000000000000001e-01   1.5000000000000002e-01   1.6666666666666666e-01   1.4999999999999999e-01   1.6000000000000000e-01   1.4999999999999999e-01
   6.0000000000000000e+00   1.0000000000000001e-01   1.0000000000000001e-01   1.0000000000000002e-01   1.0000000000000001e-01   8.0000000000000002e-02   8.3333333333333329e-02
   7.0000000000000000e+00   1.0000000000000001e-01   1.0000000000000001e-01   6.6666666666666666e-02   5.0000000000000003e-02   6.0000000000000012e-02   5.0000000000000010e-02
   8.0000000000000000e+00   1.0000000000000001e-01   1.0000000000000001e-01   6.6666666666666666e-02   5.0000000000000003e-02   6.0000000000000012e-02   5.0000000000000010e-02
   9.0000000000000000e+00   1.0000000000000001e-01   1.0000000000000001e-01   6.6666666666666666e-02   5.0000000000000003e-02   4.0000000000000001e-02   5.0000000000000010e-02
   1.0000000000000000e+01   1.0000000000000001e-01   1.0000000000000001e-01   6.6666666666666666e-02   5.0000000000000003e-02   4.0000000000000001e-02   3.3333333333333333e-02
   1.1000000000000000e+01   1.0000000000000001e-01   5.0000000000000003e-02   6.6666666666666666e-02   5.0000000000000003e-02   4.0000000000000001e-02   3.3333333333333333e-02
   1.2000000000000000e+01   1.0000000000000001e-01   5.0000000000000003e-02   6.6666666666666666e-02   5.0000000000000003e-02   4.0000000000000001e-02   3.3333333333333333e-02
   1.3000000000000000e+01   1.0000000000000001e-01   5.0000000000000003e-02   6.6666666666666666e-02   5.0000000000000003e-02   4.0000000000000001e-02   3.3333333333333333e-02
   1.4000000000000000e+01   1.0000000000000001e-01   5.0000000000000003e-02   3.3333333333333333e-02   5.0000000000000003e-02   4.0000000000000001e-02   3.3333333333333333e-02
   1.5000000000000000e+01   1.0000000000000001e-01   5.0000000000000003e-02   3.3333333333333333e-02   5.0000000000000003e-02   4.0000000000000001e-02   3.3333333333333333e-02
   1.6000000000000000e+01   1.0000000000000001e-01   5.0000000000000003e-02   3.3333333333333333e-02   2.5000000000000001e-02   4.0000000000000001e-02   3.3333333333333333e-02
   1.7000000000000000e+01   1.0000000000000001e-01   5.0000000000000003e-02   3.3333333333333333e-02   2.5000000000000001e-02   4.0000000000000001e-02   3.3333333333333333e-02
   1.8000000000000000e+01   1.0000000000000001e-01   5.0000000000000003e-02   3.3333333333333333e-02   2.5000000000000001e-02   2.0000000000000000e-02   3.3333333333333333e-02
   1.9000000000000000e+01   1.0000000000000001e-01   5.0000000000000003e-02   3.3333333333333333e-02   2.5000000000000001e-02   2.0000000000000000e-02   3.3333333333333333e-02
   2.0000000000000000e+01   1.0000000000000001e-01   5.0000000000000003e-02   3.3333333333333333e-02   2.5000000000000001e-02   2.0000000000000000e-02   1.6666666666666666e-02


==> LBI Improvements_arXIv_ok/dat/RelativeDeltaStep450.dat <==
   1.0000000000000000e+00                      Inf                      Inf                      Inf                      Inf                      Inf                      Inf
   2.0000000000000000e+00   7.0000000000000007e-01   6.5000000000000013e-01   6.3333333333333341e-01   6.2500000000000011e-01   6.2000000000000000e-01   6.1666666666666670e-01
   3.0000000000000000e+00   4.0000000000000002e-01   4.0000000000000002e-01   3.6666666666666670e-01   3.7500000000000006e-01   3.6000000000000004e-01   3.6666666666666670e-01
   4.0000000000000000e+00   2.0000000000000001e-01   2.0000000000000001e-01   1.9999999999999998e-01   2.0000000000000001e-01   2.0000000000000001e-01   2.0000000000000004e-01
   5.0000000000000000e+00   2.0000000000000001e-01   1.5000000000000002e-01   1.3333333333333333e-01   1.2500000000000000e-01   1.2000000000000000e-01   1.1666666666666668e-01
   6.0000000000000000e+00   1.0000000000000001e-01   1.0000000000000001e-01   6.6666666666666666e-02   7.5000000000000011e-02   6.0000000000000012e-02   6.6666666666666666e-02
   7.0000000000000000e+00   1.0000000000000001e-01   1.0000000000000001e-01   6.6666666666666666e-02   5.0000000000000003e-02   6.0000000000000012e-02   5.0000000000000010e-02
   8.0000000000000000e+00   1.0000000000000001e-01   1.0000000000000001e-01   6.6666666666666666e-02   5.0000000000000003e-02   4.0000000000000001e-02   5.0000000000000010e-02
   9.0000000000000000e+00   1.0000000000000001e-01   5.0000000000000003e-02   6.6666666666666666e-02   5.0000000000000003e-02   4.0000000000000001e-02   3.3333333333333333e-02
   1.0000000000000000e+01   1.0000000000000001e-01   5.0000000000000003e-02   6.6666666666666666e-02   5.0000000000000003e-02   4.0000000000000001e-02   3.3333333333333333e-02
   1.1000000000000000e+01   1.0000000000000001e-01   5.0000000000000003e-02   3.3333333333333333e-02   5.0000000000000003e-02   4.0000000000000001e-02   3.3333333333333333e-02
   1.2000000000000000e+01   1.0000000000000001e-01   5.0000000000000003e-02   3.3333333333333333e-02   5.0000000000000003e-02   4.0000000000000001e-02   3.3333333333333333e-02
   1.3000000000000000e+01   1.0000000000000001e-01   5.0000000000000003e-02   3.3333333333333333e-02   2.5000000000000001e-02   4.0000000000000001e-02   3.3333333333333333e-02
   1.4000000000000000e+01   1.0000000000000001e-01   5.0000000000000003e-02   3.3333333333333333e-02   2.5000000000000001e-02   2.0000000000000000e-02   3.3333333333333333e-02
   1.5000000000000000e+01   1.0000000000000001e-01   5.0000000000000003e-02   3.3333333333333333e-02   2.5000000000000001e-02   2.0000000000000000e-02   3.3333333333333333e-02
   1.6000000000000000e+01   1.0000000000000001e-01   5.0000000000000003e-02   3.3333333333333333e-02   2.5000000000000001e-02   2.0000000000000000e-02   1.6666666666666666e-02
   1.7000000000000000e+01   1.0000000000000001e-01   5.0000000000000003e-02   3.3333333333333333e-02   2.5000000000000001e-02   2.0000000000000000e-02   1.6666666666666666e-02
   1.8000000000000000e+01   1.0000000000000001e-01   5.0000000000000003e-02   3.3333333333333333e-02   2.5000000000000001e-02   2.0000000000000000e-02   1.6666666666666666e-02
   1.9000000000000000e+01   1.0000000000000001e-01   5.0000000000000003e-02   3.3333333333333333e-02   2.5000000000000001e-02   2.0000000000000000e-02   1.6666666666666666e-02
   2.0000000000000000e+01   1.0000000000000001e-01   5.0000000000000003e-02   3.3333333333333333e-02   2.5000000000000001e-02   2.0000000000000000e-02   1.6666666666666666e-02


==> LBI Improvements_arXIv_ok/dat/RelativeDeltaStep4500.dat <==
   1.0000000000000000e+00                      Inf                      Inf                      Inf                      Inf                      Inf                      Inf
   2.0000000000000000e+00   7.0000000000000007e-01   6.5000000000000013e-01   6.3333333333333341e-01   6.2500000000000011e-01   6.2000000000000000e-01   6.1666666666666670e-01
   3.0000000000000000e+00   4.0000000000000002e-01   4.0000000000000002e-01   3.6666666666666670e-01   3.7500000000000006e-01   3.6000000000000004e-01   3.6666666666666670e-01
   4.0000000000000000e+00   2.0000000000000001e-01   2.0000000000000001e-01   1.9999999999999998e-01   2.0000000000000001e-01   2.0000000000000001e-01   2.0000000000000004e-01
   5.0000000000000000e+00   2.0000000000000001e-01   1.5000000000000002e-01   1.3333333333333333e-01   1.2500000000000000e-01   1.2000000000000000e-01   1.1666666666666668e-01
   6.0000000000000000e+00   1.0000000000000001e-01   1.0000000000000001e-01   6.6666666666666666e-02   7.5000000000000011e-02   6.0000000000000012e-02   6.6666666666666666e-02
   7.0000000000000000e+00   1.0000000000000001e-01   1.0000000000000001e-01   6.6666666666666666e-02   5.0000000000000003e-02   6.0000000000000012e-02   5.0000000000000010e-02
   8.0000000000000000e+00   1.0000000000000001e-01   1.0000000000000001e-01   6.6666666666666666e-02   5.0000000000000003e-02   4.0000000000000001e-02   5.0000000000000010e-02
   9.0000000000000000e+00   1.0000000000000001e-01   5.0000000000000003e-02   6.6666666666666666e-02   5.0000000000000003e-02   4.0000000000000001e-02   3.3333333333333333e-02
   1.0000000000000000e+01   1.0000000000000001e-01   5.0000000000000003e-02   6.6666666666666666e-02   5.0000000000000003e-02   4.0000000000000001e-02   3.3333333333333333e-02
   1.1000000000000000e+01   1.0000000000000001e-01   5.0000000000000003e-02   3.3333333333333333e-02   5.0000000000000003e-02   4.0000000000000001e-02   3.3333333333333333e-02
   1.2000000000000000e+01   1.0000000000000001e-01   5.0000000000000003e-02   3.3333333333333333e-02   5.0000000000000003e-02   4.0000000000000001e-02   3.3333333333333333e-02
   1.3000000000000000e+01   1.0000000000000001e-01   5.0000000000000003e-02   3.3333333333333333e-02   2.5000000000000001e-02   4.0000000000000001e-02   3.3333333333333333e-02
   1.4000000000000000e+01   1.0000000000000001e-01   5.0000000000000003e-02   3.3333333333333333e-02   2.5000000000000001e-02   2.0000000000000000e-02   3.3333333333333333e-02
   1.5000000000000000e+01   1.0000000000000001e-01   5.0000000000000003e-02   3.3333333333333333e-02   2.5000000000000001e-02   2.0000000000000000e-02   3.3333333333333333e-02
   1.6000000000000000e+01   1.0000000000000001e-01   5.0000000000000003e-02   3.3333333333333333e-02   2.5000000000000001e-02   2.0000000000000000e-02   1.6666666666666666e-02
   1.7000000000000000e+01   1.0000000000000001e-01   5.0000000000000003e-02   3.3333333333333333e-02   2.5000000000000001e-02   2.0000000000000000e-02   1.6666666666666666e-02
   1.8000000000000000e+01   1.0000000000000001e-01   5.0000000000000003e-02   3.3333333333333333e-02   2.5000000000000001e-02   2.0000000000000000e-02   1.6666666666666666e-02
   1.9000000000000000e+01   1.0000000000000001e-01   5.0000000000000003e-02   3.3333333333333333e-02   2.5000000000000001e-02   2.0000000000000000e-02   1.6666666666666666e-02
   2.0000000000000000e+01   1.0000000000000001e-01   5.0000000000000003e-02   3.3333333333333333e-02   2.5000000000000001e-02   2.0000000000000000e-02   1.6666666666666666e-02


==> LBI Improvements_arXIv_ok/dat/RelativeDeltaStep_average350.dat <==
   2.0000000000000000e+00   6.7805555555555574e-01
   3.0000000000000000e+00   4.4083333333333341e-01
   4.0000000000000000e+00   2.6277777777777778e-01
   5.0000000000000000e+00   1.6277777777777780e-01
   6.0000000000000000e+00   9.3888888888888897e-02
   7.0000000000000000e+00   7.1111111111111111e-02
   8.0000000000000000e+00   7.1111111111111111e-02
   9.0000000000000000e+00   6.7777777777777770e-02
   1.0000000000000000e+01   6.4999999999999988e-02
   1.1000000000000000e+01   5.6666666666666664e-02
   1.2000000000000000e+01   5.6666666666666664e-02
   1.3000000000000000e+01   5.6666666666666664e-02
   1.4000000000000000e+01   5.1111111111111107e-02
   1.5000000000000000e+01   5.1111111111111107e-02
   1.6000000000000000e+01   4.6944444444444448e-02
   1.7000000000000000e+01   4.6944444444444448e-02
   1.8000000000000000e+01   4.3611111111111107e-02
   1.9000000000000000e+01   4.3611111111111107e-02
   2.0000000000000000e+01   4.0833333333333333e-02


==> LBI Improvements_arXIv_ok/dat/RelativeDeltaStep_average450.dat <==
   2.0000000000000000e+00   6.4083333333333337e-01
   3.0000000000000000e+00   3.7805555555555559e-01
   4.0000000000000000e+00   1.9999999999999998e-01
   5.0000000000000000e+00   1.4083333333333334e-01
   6.0000000000000000e+00   7.8055555555555559e-02
   7.0000000000000000e+00   7.1111111111111111e-02
   8.0000000000000000e+00   6.7777777777777770e-02
   9.0000000000000000e+00   5.6666666666666664e-02
   1.0000000000000000e+01   5.6666666666666664e-02
   1.1000000000000000e+01   5.1111111111111107e-02
   1.2000000000000000e+01   5.1111111111111107e-02
   1.3000000000000000e+01   4.6944444444444448e-02
   1.4000000000000000e+01   4.3611111111111107e-02
   1.5000000000000000e+01   4.3611111111111107e-02
   1.6000000000000000e+01   4.0833333333333333e-02
   1.7000000000000000e+01   4.0833333333333333e-02
   1.8000000000000000e+01   4.0833333333333333e-02
   1.9000000000000000e+01   4.0833333333333333e-02
   2.0000000000000000e+01   4.0833333333333333e-02


==> LBI Improvements_arXIv_ok/dat/RelativeDeltaStep_average_all.dat <==
   2.0000000000000000e+00   6.4083333333333337e-01   6.7805555555555574e-01   6.9388888888888900e-01   7.4083333333333334e-01   7.5944444444444448e-01   8.5111111111111104e-01
   3.0000000000000000e+00   3.7805555555555559e-01   4.4083333333333341e-01   4.5944444444444449e-01   4.9388888888888888e-01   5.4361111111111104e-01   6.6972222222222222e-01
   4.0000000000000000e+00   1.9999999999999998e-01   2.6277777777777778e-01   2.9388888888888892e-01   3.4083333333333332e-01   3.8138888888888894e-01   5.4083333333333328e-01
   5.0000000000000000e+00   1.4083333333333334e-01   1.6277777777777780e-01   1.8972222222222224e-01   2.4083333333333337e-01   2.6277777777777778e-01   3.9999999999999997e-01
   6.0000000000000000e+00   7.8055555555555559e-02   9.3888888888888897e-02   9.9999999999999992e-02   1.5111111111111111e-01   1.8138888888888891e-01   3.0000000000000004e-01
   7.0000000000000000e+00   7.1111111111111111e-02   7.1111111111111111e-02   9.4722222222222222e-02   1.1055555555555557e-01   1.4083333333333334e-01   2.4694444444444449e-01
   8.0000000000000000e+00   6.7777777777777770e-02   7.1111111111111111e-02   8.7777777777777788e-02   8.7777777777777788e-02   9.8055555555555562e-02   1.8694444444444447e-01
   9.0000000000000000e+00   5.6666666666666664e-02   6.7777777777777770e-02   8.7777777777777788e-02   8.7777777777777788e-02   8.7777777777777788e-02   1.4694444444444446e-01
   1.0000000000000000e+01   5.6666666666666664e-02   6.4999999999999988e-02   6.7777777777777770e-02   8.7777777777777788e-02   8.7777777777777788e-02   1.1666666666666668e-01
   1.1000000000000000e+01   5.1111111111111107e-02   5.6666666666666664e-02   6.4999999999999988e-02   8.4444444444444447e-02   8.7777777777777788e-02   9.8055555555555562e-02
   1.2000000000000000e+01   5.1111111111111107e-02   5.6666666666666664e-02   6.4999999999999988e-02   8.1666666666666665e-02   8.4444444444444447e-02   9.1944444444444454e-02
   1.3000000000000000e+01   4.6944444444444448e-02   5.6666666666666664e-02   5.6666666666666664e-02   6.4999999999999988e-02   8.1666666666666665e-02   9.7500000000000031e-02
   1.4000000000000000e+01   4.3611111111111107e-02   5.1111111111111107e-02   5.6666666666666664e-02   6.4999999999999988e-02   8.1666666666666665e-02   9.7500000000000031e-02
   1.5000000000000000e+01   4.3611111111111107e-02   5.1111111111111107e-02   5.6666666666666664e-02   6.4999999999999988e-02   8.1666666666666665e-02   9.7500000000000031e-02
   1.6000000000000000e+01   4.0833333333333333e-02   4.6944444444444448e-02   5.1111111111111107e-02   5.6666666666666664e-02   8.1666666666666665e-02   9.1944444444444454e-02
   1.7000000000000000e+01   4.0833333333333333e-02   4.6944444444444448e-02   5.1111111111111107e-02   5.6666666666666664e-02   8.1666666666666665e-02   9.1944444444444454e-02
   1.8000000000000000e+01   4.0833333333333333e-02   4.3611111111111107e-02   4.6944444444444448e-02   5.6666666666666664e-02   8.1666666666666665e-02   8.7777777777777788e-02
   1.9000000000000000e+01   4.0833333333333333e-02   4.3611111111111107e-02   4.6944444444444448e-02   5.6666666666666664e-02   8.1666666666666665e-02   8.7777777777777788e-02
   2.0000000000000000e+01   4.0833333333333333e-02   4.0833333333333333e-02   4.3611111111111107e-02   5.6666666666666664e-02   8.1666666666666665e-02   8.4444444444444447e-02


==> LBI Improvements_arXIv_ok/dat/iterations.dat <==
   1.0000000000000000e+00   1.4400000000000006e+01   1.4400012330241918e+01   1.4400050518695220e+01   1.4400129898411377e+01   1.4400000000000000e+01
   2.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.1000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.2000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.3000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.4000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.5000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.6000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.7000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.8000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.9000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.0000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.1000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.2000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.3000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.4000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.5000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.6000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.7000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.8000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.9000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.0000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.1000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.2000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.3000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.4000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.5000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.6000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.7000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.8000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.9000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.0000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.1000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.2000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.3000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.4000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.5000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.6000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.7000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.8000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.9000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.0000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.1000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.2000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.3000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.4000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.5000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.6000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.7000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.8000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.9000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.0000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.1000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.2000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.3000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.4000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.5000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.6000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.7000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.8000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.9000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.0000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.1000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.2000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.3000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.4000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.5000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.6000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.7000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.8000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.9000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.0000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.1000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.2000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.3000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.4000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.5000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.6000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.7000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.8000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.9000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.0000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.1000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.2000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.3000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.4000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.5000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.6000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.7000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.8000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.9000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.1000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.1100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.1200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.1300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.1400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.1500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.1600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.1700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.1800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.1900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.2000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.2100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.2200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.2300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.2400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.2500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.2600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.2700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.2800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.2900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.3000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.3100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.3200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.3300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.3400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.3500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.3600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.3700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.3800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.3900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.4000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.4100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.4200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.4300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.4400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.4500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.4600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.4700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.4800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.4900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.5000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.5100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.5200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.5300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.5400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.5500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.5600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.5700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.5800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.5900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.6000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.6100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.6200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.6300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.6400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.6500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.6600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.6700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.6800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.6900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.7000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.7100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.7200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.7300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.7400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.7500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.7600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.7700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.7800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.7900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.8000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.8100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.8200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.8300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.8400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.8500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.8600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.8700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.8800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.8900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.9000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.9100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.9200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.9300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.9400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.9500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.9600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.9700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.9800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.9900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.0000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.0100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.0200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.0300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.0400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.0500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.0600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.0700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.0800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.0900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.1000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.1100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.1200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.1300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.1400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.1500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.1600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.1700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.1800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.1900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.2000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.2100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.2200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.2300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.2400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.2500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.2600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.2700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.2800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.2900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.3000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.3100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.3200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.3300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.3400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.3500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.3600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.3700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.3800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.3900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.4000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.4100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.4200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.4300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.4400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.4500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.4600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.4700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.4800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.4900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.5000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.5100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.5200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.5300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.5400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.5500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.5600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.5700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.5800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.5900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.6000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.6100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.6200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.6300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.6400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.6500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.6600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.6700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.6800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.6900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.7000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.7100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.7200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.7300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.7400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.7500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.7600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.7700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.7800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.7900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.8000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.8100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.8200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.8300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.8400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.8500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.8600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.8700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.8800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.8900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.9000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.9100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.9200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.9300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.9400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.9500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.9600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.9700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.9800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.9900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.0000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.0100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.0200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.0300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.0400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.0500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.0600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.0700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.0800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.0900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.1000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.1100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.1200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.1300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.1400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.1500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.1600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.1700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.1800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.1900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.2000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.2100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.2200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.2300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.2400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.2500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.2600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.2700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.2800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.2900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.3000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.3100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.3200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.3300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.3400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.3500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.3600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.3700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.3800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.3900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.4000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.4100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.4200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.4300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.4400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.4500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.4600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.4700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.4800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.4900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.5000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.5100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.5200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.5300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.5400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.5500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.5600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.5700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.5800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.5900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.6000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.6100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.6200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.6300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.6400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.6500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.6600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.6700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.6800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.6900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.7000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.7100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.7200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.7300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.7400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.7500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.7600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.7700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.7800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.7900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.8000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.8100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.8200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.8300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.8400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.8500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.8600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.8700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.8800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.8900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.9000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.9100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.9200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.9300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.9400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.9500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.9600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.9700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.9800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.9900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.0000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.0100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.0200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.0300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.0400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.0500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.0600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.0700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.0800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.0900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.1000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.1100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.1200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.1300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.1400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.1500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.1600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.1700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.1800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.1900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.2000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.2100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.2200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.2300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.2400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.2500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.2600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.2700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.2800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.2900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.3000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.3100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.3200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.3300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.3400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.3500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.3600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.3700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.3800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.3900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.4000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.4100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.4200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.4300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.4400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.4500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.4600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.4700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.4800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.4900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.5000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.5100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.5200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.5300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.5400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.5500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.5600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.5700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.5800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.5900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.6000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.6100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.6200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.6300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.6400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.6500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.6600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.6700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.6800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.6900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.7000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.7100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.7200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.7300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.7400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.7500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.7600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.7700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.7800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.7900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.8000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.8100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.8200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.8300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.8400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.8500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.8600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.8700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.8800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.8900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.9000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.9100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.9200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.9300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.9400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.9500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.9600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.9700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.9800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.9900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.0000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.0100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.0200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.0300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.0400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.0500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.0600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.0700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.0800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.0900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.1000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.1100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.1200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.1300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.1400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.1500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.1600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.1700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.1800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.1900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.2000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.2100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.2200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.2300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.2400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.2500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.2600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.2700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.2800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.2900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.3000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.3100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.3200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.3300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.3400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.3500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.3600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.3700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.3800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.3900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.4000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.4100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.4200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.4300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.4400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.4500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.4600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.4700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.4800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.4900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.5000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.5100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.5200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.5300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.5400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.5500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.5600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.5700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.5800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.5900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.6000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.6100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.6200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.6300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.6400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.6500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.6600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.6700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.6800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.6900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.7000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.7100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.7200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.7300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.7400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.7500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.7600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.7700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.7800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.7900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.8000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.8100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.8200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.8300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.8400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.8500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.8600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.8700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.8800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.8900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.9000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.9100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.9200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.9300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.9400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.9500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.9600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.9700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.9800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.9900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.0000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.0100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.0200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.0300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.0400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.0500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.0600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.0700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.0800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.0900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.1000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.1100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.1200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.1300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.1400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.1500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.1600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.1700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.1800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.1900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.2000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.2100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.2200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.2300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.2400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.2500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.2600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.2700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.2800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.2900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.3000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.3100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.3200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.3300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.3400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.3500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.3600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.3700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.3800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.3900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.4000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.4100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.4200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.4300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.4400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.4500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.4600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.4700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.4800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.4900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.5000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.5100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.5200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.5300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.5400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.5500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.5600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.5700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.5800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.5900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.6000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.6100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.6200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.6300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.6400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.6500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.6600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.6700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.6800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.6900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.7000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.7100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.7200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.7300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.7400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.7500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.7600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.7700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.7800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.7900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.8000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.8100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.8200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.8300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.8400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.8500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.8600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.8700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.8800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.8900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.9000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.9100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.9200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.9300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.9400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.9500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.9600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.9700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.9800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.9900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.0000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.0100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.0200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.0300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.0400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.0500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.0600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.0700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.0800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.0900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.1000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.1100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.1200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.1300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.1400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.1500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.1600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.1700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.1800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.1900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.2000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.2100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.2200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.2300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.2400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.2500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.2600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.2700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.2800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.2900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.3000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.3100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.3200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.3300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.3400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.3500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.3600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.3700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.3800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.3900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.4000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.4100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.4200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.4300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.4400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.4500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.4600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.4700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.4800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.4900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.5000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.5100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.5200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.5300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.5400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.5500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.5600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.5700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.5800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.5900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.6000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.6100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.6200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.6300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.6400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.6500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.6600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.6700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.6800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.6900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.7000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.7100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.7200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.7300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.7400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.7500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.7600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.7700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.7800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.7900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.8000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.8100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.8200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.8300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.8400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.8500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.8600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.8700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.8800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.8900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.9000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.9100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.9200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.9300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.9400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.9500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.9600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.9700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.9800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.9900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.0000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.0100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.0200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.0300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.0400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.0500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.0600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.0700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.0800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.0900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.1000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.1100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.1200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.1300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.1400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.1500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.1600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.1700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.1800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.1900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.2000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.2100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.2200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.2300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.2400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.2500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.2600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.2700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.2800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.2900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.3000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.3100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.3200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.3300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.3400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.3500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.3600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.3700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.3800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.3900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.4000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.4100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.4200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.4300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.4400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.4500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.4600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.4700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.4800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.4900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.5000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.5100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.5200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.5300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.5400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.5500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.5600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.5700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.5800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.5900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.6000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.6100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.6200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.6300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.6400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.6500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.6600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.6700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.6800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.6900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.7000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.7100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.7200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.7300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.7400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.7500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.7600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.7700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.7800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.7900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.8000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.8100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.8200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.8300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.8400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.8500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.8600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.8700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.8800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.8900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.9000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.9100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.9200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.9300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.9400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.9500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.9600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.9700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.9800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.9900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.0000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.0100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.0200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.0300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.0400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.0500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.0600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.0700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.0800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.0900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.1000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.1100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.1200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.1300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.1400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.1500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.1600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.1700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.1800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.1900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.2000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.2100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.2200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.2300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.2400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.2500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.2600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.2700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.2800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.2900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.3000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.3100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.3200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.3300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.3400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.3500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.3600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.3700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.3800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.3900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.4000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.4100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.4200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.4300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.4400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.4500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.4600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.4700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.4800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.4900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.5000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.5100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.5200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.5300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.5400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.5500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.5600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.5700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.5800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.5900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.6000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.6100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.6200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.6300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.6400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.6500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.6600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.6700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.6800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.6900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.7000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.7100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.7200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.7300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.7400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.7500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.7600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.7700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.7800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.7900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.8000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.8100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.8200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.8300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.8400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.8500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.8600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.8700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.8800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.8900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.9000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.9100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.9200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.9300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.9400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.9500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.9600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.9700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.9800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.9900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0000000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0010000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0020000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0030000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0040000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0050000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0060000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0070000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0080000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0090000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0100000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0110000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0120000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0130000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0140000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0150000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0160000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0170000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0180000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0190000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0200000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0210000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0220000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0230000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0240000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0250000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0260000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0270000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0280000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0290000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0300000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0310000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0320000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0330000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0340000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0350000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0360000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0370000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0380000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0390000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0400000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0410000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0420000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0430000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0440000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0450000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0460000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0470000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0480000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0490000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0500000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0510000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0520000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0530000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0540000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0550000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0560000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0570000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0580000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0590000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0600000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0610000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0620000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0630000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0640000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0650000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0660000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0670000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0680000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0690000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0700000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0710000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0720000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0730000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0740000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0750000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0760000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0770000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0780000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0790000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0800000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0810000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0820000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0830000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0840000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0850000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0860000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0870000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0880000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0890000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0900000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0910000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0920000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0930000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0940000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0950000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0960000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0970000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0980000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0990000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.1000000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.1010000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.1020000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.1030000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.1040000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.1050000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.1060000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.1070000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.1080000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.1090000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.1100000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.1110000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00  -1.5389998718717823e-03   1.4400000000000000e+01
   1.1120000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00  -5.6752288120692773e-03   1.4400000000000000e+01
   1.1130000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00  -1.0876617447547643e-02   1.4400000000000000e+01
   1.1140000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00  -1.7468120231787787e-02   1.4400000000000000e+01
   1.1150000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00  -1.9380742654627747e-03  -2.5833422602516642e-02   1.4400000000000000e+01
   1.1160000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00  -1.8756116161187997e-02  -3.6426163625659203e-02   1.4400000000000000e+01
   1.1170000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00  -4.7132577110615026e-02  -4.9782336161295127e-02   1.4400000000000000e+01
   1.1180000000000000e+03   0.0000000000000000e+00  -4.0491593086992461e-02  -9.4750324120064455e-02  -6.6534695793648124e-02   1.4400000000000000e+01
   1.1190000000000000e+03  -4.9999999999840361e-01  -4.1889656932987263e-01  -1.7290679710923040e-01  -8.7429572824926360e-02   1.3900000000000000e+01
   1.1200000000000000e+03   0.0000000000000000e+00  -4.4571037607016306e-02  -9.7075513154483595e-02  -6.8670724039384567e-02   1.3900000000000000e+01
   1.1210000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00  -5.3682306754873621e-02  -5.4633449600776762e-02   1.3900000000000000e+01
   1.1220000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00  -3.2340391350427766e-02  -4.4582849428976945e-02   1.3900000000000000e+01
   1.1230000000000000e+03   0.0000000000000000e+00  -3.9869664623415346e-03  -2.6950067642839470e-02  -3.7937750240829793e-02   1.3900000000000000e+01
   1.1240000000000000e+03  -1.0000000000152043e-01  -8.3328489331411015e-02  -3.4703115538419427e-02  -3.4251245013374287e-02   1.3800000000000001e+01
   1.1250000000000000e+03   0.0000000000000000e+00  -8.7376755437306164e-03  -1.5489812874439290e-02  -2.4299276255663083e-02   1.3800000000000001e+01
   1.1260000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00  -4.3254226149792574e-03  -1.6533534651088200e-02   1.3800000000000001e+01
   1.1270000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00  -1.0442207792341729e-02   1.3800000000000001e+01
   1.1280000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00  -5.5936220188661512e-03   1.3800000000000001e+01
   1.1290000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00  -1.6200819989512505e-03   1.3800000000000001e+01
   1.1300000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1310000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1320000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1330000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1340000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1350000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1360000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1370000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1380000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1390000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1400000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1410000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1420000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1430000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1440000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1450000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1460000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1470000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1480000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1490000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1500000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1510000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1520000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1530000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1540000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1550000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1560000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1570000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1580000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1590000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1600000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1610000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1620000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1630000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1640000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1650000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1660000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1670000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1680000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1690000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1700000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1710000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1720000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1730000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1740000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1750000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1760000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1770000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1780000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1790000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1800000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1810000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1820000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1830000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1840000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1850000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1860000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1870000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1880000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1890000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1900000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1910000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1920000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1930000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1940000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1950000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1960000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1970000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1980000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1990000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2000000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2010000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2020000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2030000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2040000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2050000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2060000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2070000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2080000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2090000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2100000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2110000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2120000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2130000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2140000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2150000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2160000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2170000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2180000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2190000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2200000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2210000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2220000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2230000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2240000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2250000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2260000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2270000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2280000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2290000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2300000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2310000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2320000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2330000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2340000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2350000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2360000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2370000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2380000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2390000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2400000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2410000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2420000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2430000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2440000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2450000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2460000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2470000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2480000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2490000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2500000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2510000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2520000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2530000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2540000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2550000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2560000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2570000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2580000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2590000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2600000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2610000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2620000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2630000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2640000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2650000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2660000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2670000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2680000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2690000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2700000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2710000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2720000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2730000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2740000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2750000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2760000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2770000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2780000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2790000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2800000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2810000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2820000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2830000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2840000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2850000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2860000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2870000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2880000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2890000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2900000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2910000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2920000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2930000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2940000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2950000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2960000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2970000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2980000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2990000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3000000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3010000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3020000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3030000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3040000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3050000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3060000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3070000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3080000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3090000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3100000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3110000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3120000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3130000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3140000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3150000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3160000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3170000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3180000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3190000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3200000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3210000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3220000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3230000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3240000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3250000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3260000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3270000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3280000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3290000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3300000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3310000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3320000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3330000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3340000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3350000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3360000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3370000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3380000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3390000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3400000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3410000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3420000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3430000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3440000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3450000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3460000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3470000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3480000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3490000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3500000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3510000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3520000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3530000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3540000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3550000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3560000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3570000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3580000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3590000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3600000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3610000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3620000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3630000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3640000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3650000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3660000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3670000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3680000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3690000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3700000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3710000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3720000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3730000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3740000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3750000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3760000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3770000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3780000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3790000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3800000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3810000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3820000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3830000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3840000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3850000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3860000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3870000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3880000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3890000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3900000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3910000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3920000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3930000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3940000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3950000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3960000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3970000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3980000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3990000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4000000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4010000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4020000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4030000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4040000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4050000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4060000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4070000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4080000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4090000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4100000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4110000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4120000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4130000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4140000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4150000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4160000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4170000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4180000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4190000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4200000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4210000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4220000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4230000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4240000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4250000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4260000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4270000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4280000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4290000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4300000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4310000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4320000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4330000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4340000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4350000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4360000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4370000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4380000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4390000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4400000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4410000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4420000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4430000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4440000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4450000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4460000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4470000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4480000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4490000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4500000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4510000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4520000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4530000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4540000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4550000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4560000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4570000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4580000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4590000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4600000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4610000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4620000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4630000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4640000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4650000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4660000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4670000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4680000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4690000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4700000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4710000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4720000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4730000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4740000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4750000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4760000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4770000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4780000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4790000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4800000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4810000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4820000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4830000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4840000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4850000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4860000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4870000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4880000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4890000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4900000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4910000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4920000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4930000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4940000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4950000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4960000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4970000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4980000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4990000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.5000000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.5010000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.5020000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.5030000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.5040000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.5050000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.5060000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.5070000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.5080000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.5090000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.5100000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.5110000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.5120000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.5130000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.5140000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.5150000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.5160000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.5170000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.5180000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.5190000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.5200000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.5210000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.5220000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.5230000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.5240000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.5250000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.5260000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.5270000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.5280000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.5290000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.5300000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.5310000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.5320000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.5330000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.5340000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.5350000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.5360000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.5370000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.5380000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.5390000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.5400000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.5410000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.5420000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.5430000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.5440000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.5450000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.5460000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.5470000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.5480000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.5490000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.5500000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.5510000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.5520000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.5530000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.5540000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.5550000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.5560000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.5570000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.5580000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.5590000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.5600000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.5610000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.5620000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.5630000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.5640000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.5650000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.5660000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.5670000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.5680000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.5690000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.5700000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.5710000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.5720000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.5730000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.5740000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.5750000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.5760000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.5770000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.5780000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.5790000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.5800000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.5810000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.5820000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.5830000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.5840000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.5850000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.5860000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.5870000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.5880000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.5890000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.5900000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.5910000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.5920000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.5930000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.5940000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.5950000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.5960000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.5970000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.5980000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.5990000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.6000000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.6010000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.6020000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.6030000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.6040000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.6050000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.6060000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.6070000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.6080000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.6090000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.6100000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.6110000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.6120000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.6130000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.6140000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.6150000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.6160000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.6170000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.6180000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.6190000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.6200000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.6210000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.6220000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.6230000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.6240000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.6250000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.6260000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.6270000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.6280000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.6290000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.6300000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.6310000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.6320000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.6330000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.6340000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.6350000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.6360000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.6370000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.6380000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.6390000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.6400000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.6410000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.6420000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.6430000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.6440000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.6450000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.6460000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.6470000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.6480000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.6490000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.6500000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.6510000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.6520000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.6530000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.6540000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.6550000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.6560000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.6570000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.6580000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.6590000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.6600000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.6610000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.6620000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.6630000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.6640000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.6650000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.6660000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.6670000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.6680000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.6690000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.6700000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.6710000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.6720000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.6730000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.6740000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.6750000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.6760000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.6770000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.6780000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.6790000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.6800000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.6810000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.6820000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.6830000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.6840000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.6850000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.6860000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.6870000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.6880000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.6890000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.6900000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.6910000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.6920000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.6930000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.6940000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.6950000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.6960000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.6970000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.6980000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.6990000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.7000000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.7010000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.7020000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.7030000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.7040000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.7050000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.7060000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.7070000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.7080000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.7090000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.7100000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.7110000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.7120000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.7130000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.7140000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.7150000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.7160000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.7170000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.7180000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.7190000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.7200000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.7210000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.7220000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.7230000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.7240000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.7250000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.7260000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.7270000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.7280000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.7290000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.7300000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.7310000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.7320000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.7330000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.7340000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.7350000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.7360000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.7370000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.7380000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.7390000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.7400000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.7410000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.7420000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.7430000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.7440000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.7450000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.7460000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.7470000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.7480000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.7490000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.7500000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.7510000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.7520000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.7530000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.7540000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.7550000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.7560000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.7570000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.7580000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.7590000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.7600000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.7610000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.7620000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.7630000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.7640000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.7650000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.7660000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.7670000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.7680000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.7690000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.7700000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.7710000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.7720000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.7730000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.7740000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.7750000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.7760000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.7770000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.7780000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.7790000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.7800000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.7810000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.7820000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.7830000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.7840000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.7850000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.7860000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.7870000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.7880000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.7890000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.7900000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.7910000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.7920000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.7930000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.7940000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.7950000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.7960000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.7970000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.7980000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.7990000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.8000000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.8010000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.8020000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.8030000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.8040000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.8050000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.8060000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.8070000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.8080000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.8090000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.8100000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.8110000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.8120000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.8130000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.8140000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.8150000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.8160000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.8170000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.8180000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.8190000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.8200000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.8210000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.8220000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.8230000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.8240000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.8250000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.8260000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.8270000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.8280000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.8290000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.8300000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.8310000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.8320000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.8330000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.8340000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.8350000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.8360000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.8370000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.8380000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.8390000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.8400000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.8410000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.8420000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.8430000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.8440000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.8450000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.8460000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.8470000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.8480000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.8490000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.8500000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.8510000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.8520000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.8530000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.8540000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.8550000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.8560000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.8570000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.8580000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.8590000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.8600000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.8610000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.8620000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.8630000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.8640000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.8650000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.8660000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.8670000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.8680000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.8690000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.8700000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.8710000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.8720000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.8730000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.8740000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.8750000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.8760000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.8770000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.8780000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.8790000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.8800000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.8810000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.8820000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.8830000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.8840000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.8850000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.8860000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.8870000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.8880000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.8890000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.8900000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.8910000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.8920000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.8930000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.8940000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.8950000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.8960000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.8970000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.8980000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.8990000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.9000000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.9010000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.9020000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.9030000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.9040000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.9050000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.9060000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.9070000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.9080000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.9090000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.9100000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.9110000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.9120000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.9130000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.9140000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.9150000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.9160000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.9170000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.9180000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.9190000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.9200000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.9210000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.9220000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.9230000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.9240000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.9250000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.9260000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.9270000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.9280000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.9290000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.9300000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.9310000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.9320000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.9330000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.9340000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.9350000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.9360000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.9370000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.9380000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.9390000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.9400000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.9410000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.9420000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.9430000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.9440000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.9450000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.9460000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.9470000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.9480000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.9490000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.9500000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.9510000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.9520000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.9530000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.9540000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.9550000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.9560000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.9570000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.9580000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.9590000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.9600000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.9610000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.9620000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.9630000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.9640000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.9650000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.9660000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.9670000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.9680000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.9690000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.9700000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.9710000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.9720000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.9730000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.9740000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.9750000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.9760000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.9770000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.9780000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.9790000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.9800000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.9810000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.9820000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.9830000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.9840000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.9850000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.9860000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.9870000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.9880000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.9890000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.9900000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.9910000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.9920000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.9930000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.9940000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.9950000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.9960000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.9970000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.9980000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.9990000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.0000000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.0010000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.0020000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.0030000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.0040000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.0050000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.0060000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.0070000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.0080000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.0090000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.0100000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.0110000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.0120000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.0130000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.0140000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.0150000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.0160000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.0170000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.0180000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.0190000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.0200000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.0210000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.0220000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.0230000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.0240000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.0250000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.0260000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.0270000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.0280000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.0290000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.0300000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.0310000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.0320000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.0330000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.0340000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.0350000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.0360000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.0370000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.0380000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.0390000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.0400000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.0410000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.0420000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.0430000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.0440000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.0450000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.0460000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.0470000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.0480000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.0490000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.0500000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.0510000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.0520000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.0530000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.0540000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.0550000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.0560000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.0570000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.0580000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.0590000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.0600000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.0610000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.0620000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.0630000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.0640000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.0650000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.0660000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.0670000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.0680000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.0690000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.0700000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.0710000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.0720000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.0730000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.0740000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.0750000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.0760000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.0770000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.0780000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.0790000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.0800000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.0810000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.0820000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.0830000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.0840000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.0850000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.0860000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.0870000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.0880000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.0890000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.0900000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.0910000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.0920000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.0930000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.0940000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.0950000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.0960000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.0970000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.0980000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.0990000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.1000000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.1010000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.1020000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.1030000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.1040000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.1050000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.1060000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.1070000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.1080000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.1090000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.1100000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.1110000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.1120000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.1130000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.1140000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.1150000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.1160000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.1170000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.1180000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.1190000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.1200000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.1210000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.1220000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.1230000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.1240000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.1250000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.1260000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.1270000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.1280000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.1290000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.1300000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.1310000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.1320000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.1330000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.1340000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.1350000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.1360000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.1370000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.1380000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.1390000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.1400000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.1410000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.1420000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.1430000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.1440000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.1450000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.1460000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.1470000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.1480000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.1490000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.1500000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.1510000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.1520000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.1530000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.1540000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.1550000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.1560000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.1570000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.1580000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.1590000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.1600000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.1610000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.1620000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.1630000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.1640000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.1650000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.1660000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.1670000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.1680000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.1690000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.1700000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.1710000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.1720000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.1730000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.1740000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.1750000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.1760000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.1770000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.1780000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.1790000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.1800000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.1810000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.1820000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.1830000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.1840000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.1850000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.1860000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.1870000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.1880000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.1890000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.1900000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.1910000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.1920000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.1930000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.1940000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.1950000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.1960000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.1970000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.1980000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.1990000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.2000000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.2010000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.2020000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.2030000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.2040000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.2050000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.2060000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.2070000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.2080000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.2090000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.2100000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.2110000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.2120000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.2130000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.2140000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.2150000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.2160000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.2170000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.2180000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.2190000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.2200000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.2210000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.2220000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.2230000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.2240000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.2250000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.2260000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.2270000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.2280000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.2290000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.2300000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.2310000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.2320000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.2330000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.2340000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.2350000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.2360000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.2370000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.2380000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.2390000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.2400000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.2410000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.2420000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.2430000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.2440000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.2450000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.2460000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.2470000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.2480000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.2490000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.2500000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.2510000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.2520000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.2530000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.2540000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.2550000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.2560000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.2570000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.2580000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.2590000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.2600000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.2610000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.2620000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.2630000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.2640000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.2650000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.2660000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.2670000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.2680000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.2690000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.2700000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.2710000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.2720000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.2730000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.2740000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.2750000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.2760000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.2770000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.2780000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.2790000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.2800000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.2810000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.2820000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.2830000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.2840000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.2850000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.2860000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.2870000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.2880000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.2890000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.2900000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.2910000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.2920000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.2930000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.2940000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.2950000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.2960000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.2970000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.2980000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.2990000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.3000000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.3010000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.3020000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.3030000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.3040000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.3050000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.3060000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.3070000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.3080000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.3090000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.3100000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.3110000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.3120000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.3130000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.3140000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.3150000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.3160000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.3170000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.3180000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.3190000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.3200000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.3210000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.3220000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.3230000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.3240000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.3250000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.3260000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.3270000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.3280000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.3290000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.3300000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.3310000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.3320000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.3330000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.3340000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.3350000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.3360000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.3370000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.3380000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.3390000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.3400000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.3410000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.3420000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.3430000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.3440000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.3450000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.3460000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.3470000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.3480000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.3490000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.3500000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.3510000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.3520000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.3530000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.3540000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.3550000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.3560000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.3570000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.3580000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.3590000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.3600000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.3610000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.3620000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.3630000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.3640000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.3650000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.3660000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.3670000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.3680000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.3690000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.3700000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.3710000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.3720000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.3730000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.3740000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.3750000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.3760000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.3770000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.3780000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.3790000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.3800000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.3810000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.3820000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.3830000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.3840000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.3850000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.3860000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.3870000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.3880000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.3890000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.3900000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.3910000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.3920000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.3930000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.3940000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.3950000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.3960000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.3970000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.3980000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.3990000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.4000000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.4010000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.4020000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.4030000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.4040000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.4050000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.4060000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.4070000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.4080000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.4090000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.4100000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.4110000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.4120000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.4130000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.4140000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.4150000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.4160000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.4170000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.4180000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.4190000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.4200000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.4210000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.4220000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.4230000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.4240000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.4250000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.4260000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.4270000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.4280000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.4290000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.4300000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.4310000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.4320000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.4330000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.4340000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.4350000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.4360000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.4370000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.4380000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.4390000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.4400000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.4410000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.4420000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.4430000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.4440000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.4450000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.4460000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.4470000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.4480000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.4490000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.4500000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.4510000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.4520000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.4530000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.4540000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.4550000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.4560000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.4570000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.4580000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.4590000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.4600000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.4610000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.4620000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.4630000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.4640000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.4650000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.4660000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.4670000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.4680000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.4690000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.4700000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.4710000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.4720000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.4730000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.4740000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.4750000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.4760000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.4770000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.4780000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.4790000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.4800000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.4810000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.4820000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.4830000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.4840000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.4850000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.4860000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.4870000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.4880000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.4890000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.4900000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.4910000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.4920000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.4930000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.4940000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.4950000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.4960000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.4970000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.4980000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.4990000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.5000000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.5010000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.5020000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.5030000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.5040000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.5050000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.5060000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.5070000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.5080000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.5090000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.5100000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.5110000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.5120000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.5130000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.5140000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.5150000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.5160000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.5170000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.5180000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.5190000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.5200000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.5210000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.5220000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.5230000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.5240000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.5250000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.5260000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.5270000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.5280000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.5290000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.5300000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.5310000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.5320000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.5330000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.5340000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.5350000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.5360000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.5370000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.5380000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.5390000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.5400000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.5410000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.5420000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.5430000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.5440000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.5450000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.5460000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.5470000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.5480000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.5490000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.5500000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.5510000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.5520000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.5530000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.5540000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.5550000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.5560000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.5570000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.5580000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.5590000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.5600000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.5610000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.5620000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.5630000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.5640000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.5650000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.5660000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.5670000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.5680000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.5690000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.5700000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.5710000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.5720000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.5730000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.5740000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.5750000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.5760000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.5770000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.5780000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.5790000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.5800000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.5810000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.5820000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.5830000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.5840000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.5850000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.5860000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.5870000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.5880000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.5890000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.5900000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.5910000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.5920000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.5930000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.5940000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.5950000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.5960000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.5970000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.5980000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.5990000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.6000000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.6010000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.6020000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.6030000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.6040000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.6050000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.6060000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.6070000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.6080000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.6090000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.6100000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.6110000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.6120000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.6130000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.6140000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.6150000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.6160000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.6170000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.6180000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.6190000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.6200000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.6210000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.6220000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.6230000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.6240000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.6250000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.6260000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.6270000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.6280000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.6290000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.6300000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.6310000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.6320000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.6330000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.6340000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.6350000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.6360000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.6370000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.6380000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.6390000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.6400000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.6410000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.6420000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.6430000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.6440000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.6450000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.6460000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.6470000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.6480000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.6490000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.6500000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.6510000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.6520000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.6530000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.6540000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.6550000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.6560000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.6570000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.6580000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.6590000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.6600000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.6610000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.6620000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.6630000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.6640000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.6650000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.6660000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.6670000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.6680000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.6690000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.6700000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.6710000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.6720000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.6730000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.6740000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.6750000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.6760000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.6770000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.6780000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.6790000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.6800000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.6810000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.6820000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.6830000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.6840000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.6850000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.6860000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.6870000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.6880000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.6890000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.6900000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.6910000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.6920000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.6930000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.6940000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.6950000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.6960000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.6970000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.6980000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.6990000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.7000000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.7010000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.7020000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.7030000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.7040000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.7050000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.7060000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.7070000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.7080000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.7090000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.7100000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.7110000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.7120000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.7130000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.7140000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.7150000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.7160000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.7170000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.7180000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.7190000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.7200000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.7210000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.7220000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.7230000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.7240000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.7250000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.7260000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.7270000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.7280000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.7290000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.7300000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.7310000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.7320000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.7330000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.7340000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.7350000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.7360000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.7370000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.7380000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.7390000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.7400000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.7410000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.7420000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.7430000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.7440000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.7450000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.7460000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.7470000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.7480000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.7490000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.7500000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.7510000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.7520000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.7530000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.7540000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.7550000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.7560000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.7570000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.7580000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.7590000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.7600000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.7610000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.7620000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.7630000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.7640000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.7650000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.7660000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.7670000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.7680000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.7690000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.7700000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.7710000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.7720000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.7730000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.7740000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.7750000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.7760000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.7770000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.7780000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.7790000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.7800000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.7810000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.7820000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.7830000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.7840000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.7850000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.7860000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.7870000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.7880000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.7890000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.7900000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.7910000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.7920000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.7930000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.7940000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.7950000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.7960000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.7970000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.7980000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.7990000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.8000000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.8010000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.8020000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.8030000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.8040000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.8050000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.8060000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.8070000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.8080000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.8090000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.8100000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.8110000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.8120000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.8130000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.8140000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.8150000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.8160000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.8170000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.8180000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.8190000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.8200000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.8210000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.8220000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.8230000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.8240000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.8250000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.8260000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.8270000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.8280000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.8290000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.8300000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.8310000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.8320000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.8330000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.8340000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.8350000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.8360000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.8370000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.8380000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.8390000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.8400000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.8410000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.8420000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.8430000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.8440000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.8450000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.8460000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.8470000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.8480000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.8490000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.8500000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.8510000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.8520000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.8530000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.8540000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.8550000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.8560000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.8570000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.8580000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.8590000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.8600000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.8610000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.8620000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.8630000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.8640000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.8650000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.8660000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.8670000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.8680000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.8690000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.8700000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.8710000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.8720000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.8730000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.8740000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.8750000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.8760000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.8770000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.8780000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.8790000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.8800000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.8810000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.8820000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.8830000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.8840000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.8850000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.8860000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.8870000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.8880000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.8890000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.8900000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.8910000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.8920000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.8930000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.8940000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.8950000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.8960000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.8970000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.8980000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.8990000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.9000000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.9010000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.9020000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.9030000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.9040000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.9050000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.9060000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.9070000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.9080000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.9090000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.9100000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.9110000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.9120000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.9130000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.9140000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.9150000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.9160000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.9170000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.9180000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.9190000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.9200000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.9210000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.9220000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.9230000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.9240000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.9250000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.9260000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.9270000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.9280000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.9290000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.9300000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.9310000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.9320000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.9330000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.9340000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.9350000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.9360000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.9370000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.9380000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.9390000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.9400000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.9410000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.9420000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.9430000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.9440000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.9450000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.9460000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.9470000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.9480000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.9490000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.9500000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.9510000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.9520000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.9530000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.9540000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.9550000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.9560000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.9570000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.9580000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.9590000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.9600000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.9610000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.9620000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.9630000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.9640000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.9650000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.9660000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.9670000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.9680000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.9690000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.9700000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.9710000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.9720000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.9730000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.9740000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.9750000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.9760000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.9770000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.9780000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.9790000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.9800000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.9810000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.9820000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.9830000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.9840000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.9850000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.9860000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.9870000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.9880000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.9890000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.9900000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.9910000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.9920000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.9930000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.9940000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.9950000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.9960000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.9970000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.9980000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.9990000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.0000000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.0010000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.0020000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.0030000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.0040000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.0050000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.0060000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.0070000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.0080000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.0090000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.0100000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.0110000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.0120000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.0130000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.0140000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.0150000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.0160000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.0170000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.0180000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.0190000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.0200000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.0210000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.0220000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.0230000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.0240000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.0250000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.0260000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.0270000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.0280000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.0290000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.0300000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.0310000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.0320000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.0330000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.0340000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.0350000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.0360000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.0370000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.0380000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.0390000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.0400000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.0410000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.0420000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.0430000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.0440000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.0450000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.0460000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.0470000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.0480000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.0490000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.0500000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.0510000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.0520000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.0530000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.0540000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.0550000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.0560000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.0570000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.0580000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.0590000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.0600000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.0610000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.0620000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.0630000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.0640000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.0650000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.0660000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.0670000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.0680000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.0690000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.0700000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.0710000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.0720000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.0730000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.0740000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.0750000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.0760000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.0770000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.0780000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.0790000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.0800000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.0810000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.0820000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.0830000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.0840000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.0850000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.0860000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.0870000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.0880000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.0890000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.0900000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.0910000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.0920000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.0930000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.0940000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.0950000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.0960000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.0970000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.0980000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.0990000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.1000000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.1010000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.1020000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.1030000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.1040000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.1050000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.1060000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.1070000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.1080000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.1090000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.1100000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.1110000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.1120000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.1130000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.1140000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.1150000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.1160000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.1170000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.1180000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.1190000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.1200000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.1210000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.1220000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.1230000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.1240000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.1250000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.1260000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.1270000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.1280000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.1290000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.1300000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.1310000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.1320000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.1330000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.1340000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.1350000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.1360000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.1370000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.1380000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.1390000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.1400000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.1410000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.1420000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.1430000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.1440000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.1450000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.1460000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.1470000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.1480000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.1490000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.1500000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.1510000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.1520000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.1530000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.1540000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.1550000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.1560000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.1570000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.1580000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.1590000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.1600000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.1610000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.1620000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.1630000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.1640000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.1650000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.1660000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.1670000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.1680000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.1690000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.1700000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.1710000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.1720000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.1730000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.1740000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.1750000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.1760000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.1770000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.1780000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.1790000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.1800000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.1810000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.1820000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.1830000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.1840000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.1850000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.1860000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.1870000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.1880000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.1890000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.1900000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.1910000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.1920000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.1930000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.1940000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.1950000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.1960000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.1970000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.1980000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.1990000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.2000000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.2010000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.2020000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.2030000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.2040000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.2050000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.2060000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.2070000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.2080000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.2090000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.2100000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.2110000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.2120000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.2130000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.2140000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.2150000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.2160000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.2170000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.2180000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.2190000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.2200000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.2210000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.2220000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.2230000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.2240000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.2250000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.2260000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.2270000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.2280000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.2290000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.2300000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.2310000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.2320000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.2330000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.2340000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.2350000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.2360000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.2370000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.2380000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.2390000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.2400000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.2410000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.2420000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.2430000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.2440000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.2450000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.2460000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.2470000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.2480000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.2490000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.2500000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.2510000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.2520000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.2530000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.2540000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.2550000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.2560000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.2570000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.2580000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.2590000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.2600000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.2610000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.2620000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.2630000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.2640000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.2650000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.2660000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.2670000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.2680000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.2690000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.2700000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.2710000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.2720000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.2730000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.2740000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.2750000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.2760000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.2770000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.2780000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.2790000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.2800000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.2810000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.2820000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.2830000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.2840000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.2850000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.2860000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.2870000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.2880000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.2890000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.2900000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.2910000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.2920000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.2930000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.2940000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.2950000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.2960000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.2970000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.2980000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.2990000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.3000000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.3010000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.3020000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.3030000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.3040000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.3050000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.3060000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.3070000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.3080000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.3090000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.3100000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.3110000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.3120000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.3130000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.3140000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.3150000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.3160000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.3170000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.3180000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.3190000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.3200000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.3210000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.3220000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.3230000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.3240000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.3250000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.3260000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.3270000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.3280000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.3290000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.3300000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.3310000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.3320000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.3330000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.3340000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.3350000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.3360000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.3370000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.3380000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.3390000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.3400000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.3410000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.3420000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.3430000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.3440000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.3450000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.3460000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.3470000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.3480000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.3490000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.3500000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.3510000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.3520000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.3530000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.3540000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.3550000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.3560000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.3570000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.3580000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.3590000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.3600000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.3610000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.3620000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.3630000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.3640000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.3650000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.3660000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.3670000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.3680000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.3690000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.3700000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.3710000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.3720000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.3730000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.3740000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.3750000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.3760000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.3770000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.3780000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.3790000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.3800000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.3810000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.3820000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.3830000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.3840000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.3850000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.3860000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.3870000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.3880000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.3890000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.3900000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.3910000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.3920000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.3930000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.3940000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.3950000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.3960000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.3970000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.3980000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.3990000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.4000000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.4010000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.4020000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.4030000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.4040000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.4050000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.4060000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.4070000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.4080000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.4090000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.4100000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.4110000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.4120000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.4130000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.4140000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.4150000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.4160000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.4170000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.4180000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.4190000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.4200000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.4210000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.4220000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.4230000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.4240000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.4250000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.4260000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.4270000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.4280000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.4290000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.4300000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.4310000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.4320000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.4330000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.4340000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.4350000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.4360000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.4370000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.4380000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.4390000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.4400000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.4410000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.4420000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.4430000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.4440000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.4450000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.4460000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.4470000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.4480000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.4490000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.4500000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.4510000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.4520000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.4530000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.4540000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.4550000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.4560000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.4570000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.4580000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.4590000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.4600000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.4610000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.4620000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.4630000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.4640000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.4650000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.4660000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.4670000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.4680000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.4690000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.4700000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.4710000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.4720000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.4730000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.4740000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.4750000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.4760000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.4770000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.4780000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.4790000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.4800000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.4810000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.4820000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.4830000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.4840000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.4850000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.4860000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.4870000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.4880000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.4890000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.4900000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.4910000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.4920000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.4930000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.4940000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.4950000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.4960000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.4970000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.4980000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.4990000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.5000000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.5010000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.5020000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.5030000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.5040000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.5050000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.5060000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.5070000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.5080000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.5090000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.5100000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.5110000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.5120000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.5130000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.5140000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.5150000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.5160000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.5170000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.5180000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.5190000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.5200000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.5210000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.5220000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.5230000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.5240000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.5250000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.5260000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.5270000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.5280000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.5290000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.5300000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.5310000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.5320000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.5330000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.5340000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.5350000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.5360000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.5370000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.5380000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.5390000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.5400000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.5410000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.5420000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.5430000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.5440000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.5450000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.5460000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.5470000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.5480000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.5490000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.5500000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.5510000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.5520000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.5530000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.5540000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.5550000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.5560000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.5570000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.5580000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.5590000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.5600000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.5610000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.5620000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.5630000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.5640000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.5650000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.5660000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.5670000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.5680000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.5690000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.5700000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.5710000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.5720000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.5730000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.5740000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.5750000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.5760000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.5770000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.5780000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.5790000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.5800000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.5810000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.5820000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.5830000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.5840000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.5850000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.5860000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.5870000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.5880000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.5890000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.5900000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.5910000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.5920000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.5930000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.5940000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.5950000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.5960000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.5970000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.5980000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.5990000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.6000000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.6010000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.6020000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.6030000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.6040000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.6050000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.6060000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.6070000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.6080000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.6090000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.6100000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.6110000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.6120000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.6130000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.6140000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.6150000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.6160000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.6170000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.6180000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.6190000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.6200000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.6210000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.6220000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.6230000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.6240000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.6250000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.6260000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.6270000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.6280000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.6290000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.6300000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.6310000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.6320000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.6330000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.6340000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.6350000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.6360000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.6370000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.6380000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.6390000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.6400000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.6410000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.6420000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.6430000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.6440000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.6450000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.6460000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.6470000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.6480000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.6490000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.6500000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.6510000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.6520000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.6530000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.6540000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.6550000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.6560000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.6570000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.6580000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.6590000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.6600000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.6610000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.6620000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.6630000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.6640000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.6650000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.6660000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.6670000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.6680000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.6690000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.6700000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.6710000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.6720000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.6730000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.6740000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.6750000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.6760000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.6770000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.6780000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.6790000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.6800000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.6810000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.6820000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.6830000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.6840000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.6850000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.6860000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.6870000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.6880000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.6890000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.6900000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.6910000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.6920000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.6930000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.6940000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.6950000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.6960000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.6970000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.6980000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.6990000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.7000000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.7010000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.7020000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.7030000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.7040000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.7050000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.7060000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.7070000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.7080000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.7090000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.7100000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.7110000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.7120000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.7130000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.7140000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.7150000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.7160000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.7170000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.7180000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.7190000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.7200000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.7210000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.7220000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.7230000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.7240000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.7250000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.7260000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.7270000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.7280000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.7290000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.7300000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.7310000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.7320000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.7330000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.7340000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.7350000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.7360000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.7370000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.7380000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.7390000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.7400000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.7410000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.7420000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.7430000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.7440000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.7450000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.7460000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.7470000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.7480000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.7490000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.7500000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.7510000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.7520000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.7530000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.7540000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.7550000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.7560000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.7570000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.7580000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.7590000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.7600000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.7610000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.7620000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.7630000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.7640000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.7650000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.7660000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.7670000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.7680000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.7690000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.7700000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.7710000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.7720000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.7730000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.7740000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.7750000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.7760000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.7770000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.7780000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.7790000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.7800000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.7810000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.7820000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.7830000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.7840000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.7850000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.7860000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.7870000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.7880000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.7890000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.7900000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.7910000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.7920000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.7930000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.7940000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.7950000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.7960000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.7970000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.7980000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.7990000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.8000000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.8010000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.8020000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.8030000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.8040000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.8050000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.8060000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.8070000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.8080000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.8090000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.8100000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.8110000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.8120000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.8130000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.8140000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.8150000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.8160000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.8170000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.8180000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.8190000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.8200000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.8210000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.8220000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.8230000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.8240000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.8250000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.8260000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.8270000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.8280000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.8290000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.8300000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.8310000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.8320000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.8330000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.8340000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.8350000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.8360000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.8370000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.8380000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.8390000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.8400000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.8410000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.8420000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.8430000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.8440000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.8450000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.8460000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.8470000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.8480000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.8490000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.8500000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.8510000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.8520000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.8530000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.8540000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.8550000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.8560000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.8570000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.8580000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.8590000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.8600000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.8610000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.8620000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.8630000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.8640000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.8650000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.8660000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.8670000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.8680000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.8690000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.8700000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.8710000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.8720000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.8730000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.8740000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.8750000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.8760000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.8770000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.8780000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.8790000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.8800000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.8810000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.8820000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.8830000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.8840000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.8850000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.8860000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.8870000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.8880000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.8890000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.8900000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.8910000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.8920000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.8930000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.8940000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.8950000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.8960000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.8970000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.8980000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.8990000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.9000000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.9010000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.9020000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.9030000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.9040000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.9050000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.9060000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.9070000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.9080000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.9090000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.9100000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.9110000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.9120000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.9130000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.9140000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.9150000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.9160000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.9170000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.9180000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.9190000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.9200000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.9210000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.9220000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.9230000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.9240000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.9250000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.9260000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.9270000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.9280000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.9290000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.9300000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.9310000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.9320000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.9330000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.9340000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.9350000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.9360000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.9370000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.9380000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.9390000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.9400000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.9410000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.9420000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.9430000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.9440000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.9450000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.9460000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.9470000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.9480000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.9490000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.9500000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.9510000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.9520000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.9530000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.9540000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.9550000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.9560000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.9570000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.9580000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.9590000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.9600000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.9610000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.9620000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.9630000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.9640000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.9650000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.9660000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.9670000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.9680000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.9690000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.9700000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.9710000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.9720000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.9730000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.9740000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.9750000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.9760000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.9770000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.9780000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.9790000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.9800000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.9810000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.9820000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.9830000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.9840000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.9850000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.9860000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.9870000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.9880000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.9890000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.9900000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.9910000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.9920000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.9930000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.9940000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.9950000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.9960000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.9970000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.9980000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.9990000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.0000000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.0010000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.0020000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.0030000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.0040000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.0050000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.0060000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.0070000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.0080000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.0090000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.0100000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.0110000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.0120000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.0130000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.0140000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.0150000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.0160000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.0170000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.0180000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.0190000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.0200000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.0210000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.0220000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.0230000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.0240000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.0250000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.0260000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.0270000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.0280000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.0290000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.0300000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.0310000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.0320000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.0330000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.0340000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.0350000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.0360000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.0370000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.0380000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.0390000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.0400000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.0410000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.0420000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.0430000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.0440000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.0450000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.0460000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.0470000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.0480000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.0490000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.0500000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.0510000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.0520000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.0530000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.0540000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.0550000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.0560000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.0570000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.0580000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.0590000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.0600000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.0610000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.0620000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.0630000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.0640000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.0650000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.0660000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.0670000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.0680000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.0690000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.0700000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.0710000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.0720000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.0730000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.0740000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.0750000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.0760000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.0770000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.0780000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.0790000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.0800000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.0810000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.0820000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.0830000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.0840000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.0850000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.0860000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.0870000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.0880000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.0890000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.0900000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.0910000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.0920000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.0930000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.0940000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.0950000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.0960000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.0970000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.0980000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.0990000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.1000000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.1010000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.1020000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.1030000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.1040000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.1050000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.1060000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.1070000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.1080000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.1090000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.1100000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.1110000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.1120000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.1130000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.1140000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.1150000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.1160000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.1170000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.1180000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.1190000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.1200000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.1210000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.1220000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.1230000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.1240000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.1250000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.1260000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.1270000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.1280000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.1290000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.1300000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.1310000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.1320000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.1330000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.1340000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.1350000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.1360000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.1370000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.1380000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.1390000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.1400000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.1410000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.1420000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.1430000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.1440000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.1450000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.1460000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.1470000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.1480000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.1490000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.1500000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.1510000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.1520000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.1530000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.1540000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.1550000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.1560000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.1570000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.1580000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.1590000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.1600000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.1610000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.1620000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.1630000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.1640000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.1650000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.1660000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.1670000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.1680000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.1690000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.1700000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.1710000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.1720000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.1730000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.1740000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.1750000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.1760000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.1770000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.1780000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.1790000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.1800000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.1810000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.1820000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.1830000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.1840000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.1850000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.1860000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.1870000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.1880000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.1890000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.1900000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.1910000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.1920000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.1930000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.1940000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.1950000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.1960000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.1970000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.1980000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.1990000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.2000000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.2010000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.2020000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.2030000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.2040000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.2050000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.2060000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.2070000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.2080000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.2090000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.2100000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.2110000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.2120000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.2130000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.2140000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.2150000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.2160000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.2170000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.2180000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.2190000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.2200000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.2210000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.2220000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.2230000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.2240000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.2250000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.2260000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.2270000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.2280000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.2290000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.2300000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.2310000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.2320000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.2330000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.2340000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.2350000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.2360000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.2370000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.2380000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.2390000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.2400000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.2410000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.2420000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.2430000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.2440000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.2450000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.2460000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.2470000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.2480000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.2490000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.2500000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.2510000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.2520000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.2530000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.2540000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.2550000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.2560000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.2570000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.2580000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.2590000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.2600000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.2610000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.2620000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.2630000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.2640000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.2650000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.2660000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.2670000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.2680000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.2690000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.2700000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.2710000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.2720000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.2730000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.2740000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.2750000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.2760000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.2770000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.2780000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.2790000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.2800000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.2810000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.2820000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.2830000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.2840000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.2850000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.2860000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.2870000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.2880000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.2890000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.2900000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.2910000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.2920000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.2930000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.2940000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.2950000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.2960000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.2970000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.2980000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.2990000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.3000000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.3010000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.3020000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.3030000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.3040000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.3050000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.3060000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.3070000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.3080000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.3090000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.3100000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.3110000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.3120000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.3130000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.3140000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.3150000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.3160000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.3170000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.3180000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.3190000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.3200000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.3210000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.3220000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.3230000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.3240000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.3250000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.3260000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.3270000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.3280000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.3290000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.3300000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.3310000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.3320000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.3330000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.3340000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.3350000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.3360000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.3370000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.3380000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.3390000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.3400000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.3410000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.3420000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.3430000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.3440000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.3450000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.3460000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.3470000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.3480000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.3490000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.3500000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.3510000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.3520000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.3530000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.3540000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.3550000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.3560000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.3570000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.3580000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.3590000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.3600000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.3610000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.3620000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.3630000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.3640000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.3650000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.3660000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.3670000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.3680000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.3690000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.3700000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.3710000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.3720000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.3730000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.3740000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.3750000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.3760000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.3770000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.3780000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.3790000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.3800000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.3810000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.3820000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.3830000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.3840000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.3850000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.3860000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.3870000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.3880000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.3890000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.3900000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.3910000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.3920000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.3930000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.3940000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.3950000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.3960000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.3970000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.3980000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.3990000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.4000000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.4010000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.4020000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.4030000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.4040000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.4050000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.4060000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.4070000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.4080000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.4090000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.4100000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.4110000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.4120000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.4130000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.4140000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.4150000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.4160000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.4170000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.4180000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.4190000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.4200000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.4210000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.4220000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.4230000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.4240000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.4250000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.4260000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.4270000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.4280000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.4290000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.4300000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.4310000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.4320000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.4330000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.4340000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.4350000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.4360000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.4370000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.4380000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.4390000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.4400000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.4410000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.4420000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.4430000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.4440000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.4450000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.4460000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.4470000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.4480000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.4490000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.4500000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.4510000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.4520000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.4530000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.4540000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.4550000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.4560000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.4570000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.4580000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.4590000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.4600000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.4610000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.4620000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.4630000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.4640000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.4650000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.4660000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.4670000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.4680000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.4690000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.4700000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.4710000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.4720000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.4730000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.4740000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.4750000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.4760000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.4770000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.4780000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.4790000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.4800000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01


==> LBI Improvements_arXIv_ok/dat/iterations1500.dat <==
   1.0000000000000000e+00   1.4400000000000006e+01   1.4400012330241918e+01   1.4400050518695220e+01   1.4400129898411377e+01   1.4400000000000000e+01
   2.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.1000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.2000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.3000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.4000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.5000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.6000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.7000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.8000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.9000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.0000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.1000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.2000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.3000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.4000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.5000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.6000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.7000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.8000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.9000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.0000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.1000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.2000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.3000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.4000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.5000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.6000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.7000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.8000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.9000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.0000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.1000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.2000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.3000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.4000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.5000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.6000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.7000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.8000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.9000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.0000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.1000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.2000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.3000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.4000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.5000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.6000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.7000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.8000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.9000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.0000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.1000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.2000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.3000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.4000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.5000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.6000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.7000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.8000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.9000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.0000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.1000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.2000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.3000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.4000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.5000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.6000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.7000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.8000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.9000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.0000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.1000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.2000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.3000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.4000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.5000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.6000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.7000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.8000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.9000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.0000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.1000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.2000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.3000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.4000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.5000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.6000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.7000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.8000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.9000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.1000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.1100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.1200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.1300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.1400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.1500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.1600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.1700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.1800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.1900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.2000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.2100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.2200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.2300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.2400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.2500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.2600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.2700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.2800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.2900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.3000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.3100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.3200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.3300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.3400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.3500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.3600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.3700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.3800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.3900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.4000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.4100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.4200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.4300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.4400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.4500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.4600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.4700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.4800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.4900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.5000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.5100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.5200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.5300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.5400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.5500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.5600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.5700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.5800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.5900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.6000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.6100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.6200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.6300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.6400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.6500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.6600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.6700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.6800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.6900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.7000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.7100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.7200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.7300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.7400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.7500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.7600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.7700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.7800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.7900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.8000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.8100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.8200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.8300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.8400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.8500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.8600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.8700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.8800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.8900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.9000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.9100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.9200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.9300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.9400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.9500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.9600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.9700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.9800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.9900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.0000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.0100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.0200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.0300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.0400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.0500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.0600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.0700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.0800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.0900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.1000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.1100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.1200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.1300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.1400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.1500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.1600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.1700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.1800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.1900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.2000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.2100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.2200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.2300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.2400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.2500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.2600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.2700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.2800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.2900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.3000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.3100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.3200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.3300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.3400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.3500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.3600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.3700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.3800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.3900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.4000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.4100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.4200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.4300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.4400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.4500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.4600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.4700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.4800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.4900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.5000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.5100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.5200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.5300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.5400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.5500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.5600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.5700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.5800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.5900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.6000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.6100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.6200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.6300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.6400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.6500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.6600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.6700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.6800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.6900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.7000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.7100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.7200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.7300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.7400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.7500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.7600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.7700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.7800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.7900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.8000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.8100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.8200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.8300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.8400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.8500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.8600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.8700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.8800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.8900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.9000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.9100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.9200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.9300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.9400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.9500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.9600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.9700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.9800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.9900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.0000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.0100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.0200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.0300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.0400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.0500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.0600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.0700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.0800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.0900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.1000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.1100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.1200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.1300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.1400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.1500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.1600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.1700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.1800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.1900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.2000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.2100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.2200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.2300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.2400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.2500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.2600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.2700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.2800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.2900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.3000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.3100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.3200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.3300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.3400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.3500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.3600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.3700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.3800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.3900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.4000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.4100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.4200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.4300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.4400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.4500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.4600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.4700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.4800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.4900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.5000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.5100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.5200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.5300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.5400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.5500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.5600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.5700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.5800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.5900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.6000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.6100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.6200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.6300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.6400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.6500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.6600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.6700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.6800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.6900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.7000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.7100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.7200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.7300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.7400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.7500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.7600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.7700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.7800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.7900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.8000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.8100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.8200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.8300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.8400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.8500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.8600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.8700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.8800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.8900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.9000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.9100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.9200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.9300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.9400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.9500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.9600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.9700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.9800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.9900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.0000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.0100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.0200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.0300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.0400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.0500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.0600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.0700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.0800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.0900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.1000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.1100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.1200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.1300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.1400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.1500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.1600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.1700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.1800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.1900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.2000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.2100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.2200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.2300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.2400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.2500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.2600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.2700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.2800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.2900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.3000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.3100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.3200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.3300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.3400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.3500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.3600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.3700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.3800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.3900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.4000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.4100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.4200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.4300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.4400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.4500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.4600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.4700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.4800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.4900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.5000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.5100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.5200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.5300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.5400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.5500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.5600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.5700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.5800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.5900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.6000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.6100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.6200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.6300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.6400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.6500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.6600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.6700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.6800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.6900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.7000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.7100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.7200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.7300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.7400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.7500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.7600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.7700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.7800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.7900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.8000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.8100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.8200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.8300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.8400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.8500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.8600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.8700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.8800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.8900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.9000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.9100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.9200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.9300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.9400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.9500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.9600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.9700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.9800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.9900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.0000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.0100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.0200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.0300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.0400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.0500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.0600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.0700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.0800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.0900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.1000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.1100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.1200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.1300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.1400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.1500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.1600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.1700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.1800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.1900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.2000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.2100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.2200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.2300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.2400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.2500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.2600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.2700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.2800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.2900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.3000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.3100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.3200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.3300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.3400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.3500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.3600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.3700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.3800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.3900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.4000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.4100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.4200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.4300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.4400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.4500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.4600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.4700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.4800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.4900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.5000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.5100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.5200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.5300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.5400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.5500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.5600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.5700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.5800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.5900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.6000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.6100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.6200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.6300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.6400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.6500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.6600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.6700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.6800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.6900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.7000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.7100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.7200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.7300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.7400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.7500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.7600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.7700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.7800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.7900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.8000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.8100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.8200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.8300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.8400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.8500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.8600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.8700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.8800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.8900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.9000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.9100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.9200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.9300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.9400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.9500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.9600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.9700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.9800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.9900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.0000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.0100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.0200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.0300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.0400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.0500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.0600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.0700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.0800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.0900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.1000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.1100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.1200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.1300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.1400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.1500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.1600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.1700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.1800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.1900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.2000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.2100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.2200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.2300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.2400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.2500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.2600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.2700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.2800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.2900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.3000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.3100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.3200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.3300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.3400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.3500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.3600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.3700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.3800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.3900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.4000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.4100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.4200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.4300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.4400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.4500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.4600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.4700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.4800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.4900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.5000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.5100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.5200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.5300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.5400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.5500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.5600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.5700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.5800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.5900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.6000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.6100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.6200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.6300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.6400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.6500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.6600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.6700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.6800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.6900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.7000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.7100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.7200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.7300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.7400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.7500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.7600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.7700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.7800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.7900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.8000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.8100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.8200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.8300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.8400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.8500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.8600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.8700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.8800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.8900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.9000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.9100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.9200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.9300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.9400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.9500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.9600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.9700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.9800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.9900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.0000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.0100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.0200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.0300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.0400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.0500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.0600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.0700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.0800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.0900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.1000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.1100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.1200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.1300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.1400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.1500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.1600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.1700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.1800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.1900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.2000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.2100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.2200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.2300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.2400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.2500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.2600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.2700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.2800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.2900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.3000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.3100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.3200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.3300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.3400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.3500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.3600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.3700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.3800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.3900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.4000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.4100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.4200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.4300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.4400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.4500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.4600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.4700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.4800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.4900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.5000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.5100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.5200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.5300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.5400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.5500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.5600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.5700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.5800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.5900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.6000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.6100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.6200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.6300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.6400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.6500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.6600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.6700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.6800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.6900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.7000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.7100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.7200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.7300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.7400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.7500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.7600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.7700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.7800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.7900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.8000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.8100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.8200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.8300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.8400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.8500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.8600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.8700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.8800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.8900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.9000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.9100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.9200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.9300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.9400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.9500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.9600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.9700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.9800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.9900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.0000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.0100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.0200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.0300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.0400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.0500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.0600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.0700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.0800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.0900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.1000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.1100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.1200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.1300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.1400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.1500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.1600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.1700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.1800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.1900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.2000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.2100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.2200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.2300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.2400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.2500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.2600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.2700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.2800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.2900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.3000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.3100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.3200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.3300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.3400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.3500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.3600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.3700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.3800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.3900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.4000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.4100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.4200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.4300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.4400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.4500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.4600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.4700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.4800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.4900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.5000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.5100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.5200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.5300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.5400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.5500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.5600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.5700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.5800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.5900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.6000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.6100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.6200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.6300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.6400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.6500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.6600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.6700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.6800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.6900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.7000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.7100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.7200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.7300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.7400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.7500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.7600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.7700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.7800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.7900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.8000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.8100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.8200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.8300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.8400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.8500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.8600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.8700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.8800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.8900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.9000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.9100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.9200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.9300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.9400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.9500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.9600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.9700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.9800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.9900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.0000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.0100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.0200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.0300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.0400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.0500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.0600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.0700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.0800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.0900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.1000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.1100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.1200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.1300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.1400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.1500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.1600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.1700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.1800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.1900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.2000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.2100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.2200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.2300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.2400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.2500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.2600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.2700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.2800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.2900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.3000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.3100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.3200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.3300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.3400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.3500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.3600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.3700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.3800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.3900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.4000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.4100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.4200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.4300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.4400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.4500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.4600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.4700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.4800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.4900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.5000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.5100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.5200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.5300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.5400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.5500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.5600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.5700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.5800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.5900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.6000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.6100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.6200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.6300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.6400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.6500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.6600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.6700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.6800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.6900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.7000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.7100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.7200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.7300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.7400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.7500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.7600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.7700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.7800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.7900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.8000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.8100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.8200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.8300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.8400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.8500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.8600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.8700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.8800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.8900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.9000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.9100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.9200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.9300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.9400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.9500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.9600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.9700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.9800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.9900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0000000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0010000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0020000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0030000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0040000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0050000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0060000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0070000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0080000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0090000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0100000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0110000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0120000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0130000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0140000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0150000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0160000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0170000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0180000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0190000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0200000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0210000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0220000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0230000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0240000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0250000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0260000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0270000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0280000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0290000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0300000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0310000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0320000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0330000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0340000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0350000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0360000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0370000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0380000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0390000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0400000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0410000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0420000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0430000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0440000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0450000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0460000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0470000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0480000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0490000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0500000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0510000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0520000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0530000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0540000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0550000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0560000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0570000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0580000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0590000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0600000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0610000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0620000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0630000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0640000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0650000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0660000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0670000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0680000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0690000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0700000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0710000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0720000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0730000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0740000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0750000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0760000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0770000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0780000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0790000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0800000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0810000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0820000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0830000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0840000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0850000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0860000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0870000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0880000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0890000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0900000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0910000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0920000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0930000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0940000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0950000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0960000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0970000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0980000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0990000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.1000000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.1010000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.1020000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.1030000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.1040000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.1050000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.1060000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.1070000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.1080000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.1090000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.1100000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.1110000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00  -1.5389998718717823e-03   1.4400000000000000e+01
   1.1120000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00  -5.6752288120692773e-03   1.4400000000000000e+01
   1.1130000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00  -1.0876617447547643e-02   1.4400000000000000e+01
   1.1140000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00  -1.7468120231787787e-02   1.4400000000000000e+01
   1.1150000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00  -1.9380742654627747e-03  -2.5833422602516642e-02   1.4400000000000000e+01
   1.1160000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00  -1.8756116161187997e-02  -3.6426163625659203e-02   1.4400000000000000e+01
   1.1170000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00  -4.7132577110615026e-02  -4.9782336161295127e-02   1.4400000000000000e+01
   1.1180000000000000e+03   0.0000000000000000e+00  -4.0491593086992461e-02  -9.4750324120064455e-02  -6.6534695793648124e-02   1.4400000000000000e+01
   1.1190000000000000e+03  -4.9999999999840361e-01  -4.1889656932987263e-01  -1.7290679710923040e-01  -8.7429572824926360e-02   1.3900000000000000e+01
   1.1200000000000000e+03   0.0000000000000000e+00  -4.4571037607016306e-02  -9.7075513154483595e-02  -6.8670724039384567e-02   1.3900000000000000e+01
   1.1210000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00  -5.3682306754873621e-02  -5.4633449600776762e-02   1.3900000000000000e+01
   1.1220000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00  -3.2340391350427766e-02  -4.4582849428976945e-02   1.3900000000000000e+01
   1.1230000000000000e+03   0.0000000000000000e+00  -3.9869664623415346e-03  -2.6950067642839470e-02  -3.7937750240829793e-02   1.3900000000000000e+01
   1.1240000000000000e+03  -1.0000000000152043e-01  -8.3328489331411015e-02  -3.4703115538419427e-02  -3.4251245013374287e-02   1.3800000000000001e+01
   1.1250000000000000e+03   0.0000000000000000e+00  -8.7376755437306164e-03  -1.5489812874439290e-02  -2.4299276255663083e-02   1.3800000000000001e+01
   1.1260000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00  -4.3254226149792574e-03  -1.6533534651088200e-02   1.3800000000000001e+01
   1.1270000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00  -1.0442207792341729e-02   1.3800000000000001e+01
   1.1280000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00  -5.5936220188661512e-03   1.3800000000000001e+01
   1.1290000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00  -1.6200819989512505e-03   1.3800000000000001e+01
   1.1300000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1310000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1320000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1330000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1340000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1350000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1360000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1370000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1380000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1390000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1400000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1410000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1420000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1430000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1440000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1450000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1460000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1470000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1480000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1490000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1500000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1510000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1520000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1530000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1540000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1550000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1560000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1570000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1580000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1590000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1600000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1610000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1620000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1630000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1640000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1650000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1660000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1670000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1680000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1690000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1700000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1710000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1720000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1730000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1740000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1750000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1760000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1770000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1780000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1790000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1800000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1810000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1820000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1830000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1840000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1850000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1860000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1870000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1880000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1890000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1900000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1910000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1920000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1930000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1940000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1950000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1960000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1970000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1980000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1990000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2000000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2010000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2020000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2030000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2040000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2050000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2060000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2070000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2080000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2090000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2100000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2110000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2120000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2130000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2140000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2150000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2160000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2170000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2180000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2190000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2200000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2210000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2220000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2230000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2240000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2250000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2260000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2270000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2280000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2290000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2300000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2310000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2320000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2330000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2340000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2350000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2360000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2370000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2380000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2390000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2400000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2410000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2420000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2430000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2440000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2450000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2460000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2470000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2480000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2490000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2500000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2510000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2520000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2530000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2540000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2550000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2560000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2570000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2580000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2590000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2600000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2610000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2620000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2630000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2640000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2650000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2660000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2670000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2680000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2690000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2700000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2710000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2720000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2730000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2740000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2750000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2760000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2770000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2780000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2790000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2800000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2810000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2820000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2830000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2840000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2850000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2860000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2870000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2880000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2890000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2900000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2910000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2920000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2930000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2940000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2950000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2960000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2970000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2980000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2990000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3000000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3010000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3020000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3030000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3040000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3050000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3060000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3070000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3080000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3090000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3100000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3110000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3120000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3130000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3140000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3150000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3160000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3170000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3180000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3190000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3200000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3210000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3220000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3230000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3240000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3250000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3260000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3270000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3280000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3290000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3300000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3310000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3320000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3330000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3340000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3350000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3360000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3370000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3380000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3390000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3400000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3410000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3420000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3430000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3440000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3450000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3460000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3470000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3480000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3490000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3500000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3510000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3520000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3530000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3540000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3550000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3560000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3570000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3580000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3590000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3600000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3610000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3620000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3630000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3640000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3650000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3660000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3670000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3680000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3690000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3700000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3710000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3720000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3730000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3740000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3750000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3760000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3770000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3780000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3790000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3800000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3810000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3820000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3830000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3840000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3850000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3860000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3870000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3880000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3890000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3900000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3910000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3920000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3930000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3940000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3950000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3960000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3970000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3980000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3990000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4000000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4010000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4020000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4030000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4040000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4050000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4060000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4070000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4080000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4090000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4100000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4110000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4120000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4130000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4140000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4150000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4160000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4170000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4180000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4190000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4200000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4210000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4220000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4230000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4240000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4250000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4260000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4270000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4280000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4290000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4300000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4310000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4320000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4330000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4340000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4350000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4360000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4370000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4380000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4390000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4400000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4410000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4420000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4430000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4440000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4450000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4460000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4470000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4480000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4490000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4500000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4510000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4520000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4530000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4540000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4550000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4560000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4570000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4580000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4590000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4600000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4610000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4620000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4630000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4640000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4650000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4660000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4670000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4680000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4690000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4700000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4710000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4720000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4730000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4740000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4750000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4760000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4770000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4780000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4790000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4800000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4810000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4820000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4830000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4840000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4850000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4860000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4870000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4880000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4890000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4900000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4910000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4920000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4930000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4940000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4950000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4960000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4970000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4980000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4990000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.5000000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01


==> LBI Improvements_arXIv_ok/dat/iterations_all.dat <==
   1.0000000000000000e+00   1.4400000000000006e+01   1.4400012330241918e+01   1.4400050518695220e+01   1.4400063753465203e+01   1.4400064787248363e+01   1.4400075687567311e+01   1.4400082904368194e+01   1.4400129898411377e+01   1.4400000000000000e+01
   2.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.1000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.2000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.3000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.4000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.5000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.6000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.7000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.8000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.9000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.0000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.1000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.2000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.3000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.4000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.5000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.6000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.7000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.8000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.9000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.0000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.1000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.2000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.3000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.4000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.5000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.6000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.7000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.8000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.9000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.0000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.1000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.2000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.3000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.4000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.5000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.6000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.7000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.8000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.9000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.0000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.1000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.2000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.3000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.4000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.5000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.6000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.7000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.8000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.9000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.0000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.1000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.2000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.3000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.4000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.5000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.6000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.7000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.8000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.9000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.0000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.1000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.2000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.3000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.4000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.5000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.6000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.7000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.8000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.9000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.0000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.1000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.2000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.3000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.4000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.5000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.6000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.7000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.8000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.9000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.0000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.1000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.2000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.3000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.4000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.5000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.6000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.7000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.8000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.9000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.1000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.1100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.1200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.1300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.1400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.1500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.1600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.1700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.1800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.1900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.2000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.2100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.2200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.2300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.2400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.2500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.2600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.2700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.2800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.2900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.3000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.3100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.3200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.3300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.3400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.3500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.3600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.3700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.3800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.3900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.4000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.4100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.4200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.4300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.4400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.4500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.4600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.4700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.4800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.4900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.5000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.5100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.5200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.5300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.5400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.5500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.5600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.5700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.5800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.5900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.6000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.6100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.6200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.6300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.6400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.6500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.6600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.6700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.6800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.6900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.7000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.7100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.7200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.7300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.7400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.7500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.7600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.7700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.7800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.7900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.8000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.8100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.8200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.8300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.8400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.8500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.8600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.8700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.8800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.8900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.9000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.9100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.9200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.9300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.9400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.9500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.9600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.9700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.9800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.9900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.0000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.0100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.0200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.0300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.0400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.0500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.0600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.0700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.0800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.0900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.1000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.1100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.1200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.1300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.1400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.1500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.1600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.1700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.1800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.1900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.2000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.2100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.2200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.2300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.2400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.2500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.2600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.2700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.2800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.2900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.3000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.3100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.3200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.3300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.3400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.3500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.3600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.3700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.3800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.3900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.4000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.4100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.4200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.4300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.4400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.4500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.4600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.4700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.4800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.4900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.5000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.5100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.5200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.5300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.5400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.5500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.5600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.5700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.5800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.5900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.6000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.6100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.6200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.6300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.6400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.6500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.6600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.6700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.6800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.6900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.7000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.7100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.7200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.7300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.7400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.7500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.7600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.7700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.7800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.7900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.8000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.8100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.8200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.8300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.8400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.8500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.8600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.8700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.8800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.8900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.9000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.9100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.9200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.9300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.9400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.9500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.9600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.9700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.9800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.9900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.0000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.0100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.0200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.0300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.0400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.0500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.0600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.0700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.0800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.0900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.1000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.1100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.1200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.1300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.1400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.1500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.1600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.1700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.1800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.1900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.2000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.2100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.2200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.2300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.2400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.2500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.2600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.2700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.2800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.2900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.3000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.3100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.3200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.3300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.3400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.3500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.3600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.3700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.3800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.3900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.4000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.4100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.4200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.4300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.4400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.4500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.4600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.4700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.4800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.4900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.5000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.5100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.5200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.5300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.5400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.5500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.5600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.5700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.5800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.5900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.6000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.6100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.6200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.6300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.6400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.6500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.6600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.6700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.6800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.6900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.7000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.7100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.7200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.7300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.7400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.7500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.7600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.7700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.7800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.7900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.8000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.8100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.8200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.8300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.8400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.8500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.8600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.8700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.8800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.8900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.9000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.9100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.9200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.9300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.9400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.9500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.9600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.9700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.9800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.9900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.0000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.0100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.0200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.0300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.0400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.0500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.0600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.0700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.0800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.0900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.1000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.1100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.1200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.1300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.1400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.1500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.1600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.1700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.1800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.1900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.2000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.2100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.2200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.2300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.2400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.2500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.2600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.2700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.2800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.2900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.3000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.3100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.3200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.3300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.3400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.3500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.3600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.3700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.3800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.3900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.4000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.4100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.4200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.4300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.4400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.4500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.4600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.4700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.4800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.4900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.5000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.5100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.5200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.5300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.5400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.5500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.5600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.5700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.5800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.5900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.6000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.6100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.6200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.6300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.6400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.6500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.6600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.6700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.6800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.6900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.7000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.7100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.7200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.7300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.7400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.7500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.7600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.7700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.7800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.7900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.8000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.8100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.8200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.8300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.8400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.8500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.8600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.8700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.8800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.8900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.9000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.9100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.9200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.9300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.9400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.9500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.9600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.9700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.9800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.9900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.0000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.0100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.0200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.0300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.0400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.0500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.0600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.0700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.0800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.0900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.1000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.1100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.1200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.1300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.1400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.1500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.1600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.1700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.1800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.1900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.2000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.2100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.2200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.2300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.2400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.2500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.2600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.2700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.2800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.2900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.3000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.3100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.3200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.3300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.3400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.3500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.3600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.3700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.3800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.3900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.4000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.4100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.4200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.4300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.4400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.4500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.4600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.4700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.4800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.4900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.5000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.5100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.5200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.5300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.5400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.5500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.5600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.5700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.5800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.5900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.6000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.6100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.6200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.6300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.6400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.6500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.6600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.6700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.6800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.6900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.7000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.7100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.7200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.7300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.7400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.7500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.7600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.7700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.7800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.7900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.8000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.8100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.8200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.8300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.8400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.8500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.8600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.8700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.8800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.8900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.9000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.9100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.9200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.9300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.9400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.9500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.9600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.9700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.9800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.9900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.0000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.0100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.0200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.0300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.0400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.0500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.0600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.0700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.0800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.0900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.1000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.1100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.1200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.1300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.1400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.1500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.1600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.1700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.1800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.1900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.2000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.2100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.2200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.2300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.2400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.2500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.2600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.2700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.2800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.2900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.3000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.3100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.3200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.3300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.3400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.3500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.3600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.3700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.3800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.3900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.4000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.4100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.4200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.4300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.4400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.4500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.4600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.4700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.4800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.4900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.5000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.5100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.5200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.5300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.5400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.5500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.5600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.5700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.5800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.5900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.6000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.6100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.6200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.6300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.6400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.6500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.6600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.6700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.6800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.6900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.7000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.7100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.7200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.7300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.7400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.7500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.7600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.7700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.7800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.7900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.8000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.8100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.8200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.8300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.8400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.8500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.8600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.8700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.8800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.8900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.9000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.9100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.9200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.9300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.9400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.9500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.9600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.9700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.9800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.9900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.0000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.0100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.0200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.0300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.0400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.0500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.0600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.0700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.0800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.0900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.1000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.1100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.1200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.1300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.1400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.1500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.1600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.1700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.1800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.1900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.2000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.2100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.2200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.2300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.2400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.2500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.2600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.2700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.2800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.2900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.3000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.3100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.3200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.3300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.3400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.3500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.3600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.3700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.3800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.3900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.4000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.4100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.4200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.4300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.4400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.4500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.4600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.4700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.4800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.4900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.5000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.5100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.5200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.5300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.5400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.5500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.5600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.5700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.5800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.5900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.6000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.6100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.6200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.6300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.6400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.6500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.6600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.6700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.6800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.6900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.7000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.7100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.7200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.7300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.7400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.7500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.7600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.7700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.7800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.7900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.8000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.8100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.8200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.8300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.8400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.8500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.8600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.8700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.8800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.8900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.9000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.9100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.9200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.9300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.9400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.9500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.9600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.9700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.9800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.9900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.0000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.0100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.0200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.0300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.0400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.0500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.0600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.0700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.0800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.0900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.1000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.1100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.1200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.1300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.1400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.1500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.1600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.1700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.1800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.1900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.2000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.2100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.2200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.2300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.2400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.2500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.2600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.2700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.2800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.2900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.3000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.3100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.3200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.3300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.3400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.3500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.3600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.3700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.3800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.3900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.4000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.4100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.4200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.4300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.4400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.4500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.4600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.4700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.4800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.4900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.5000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.5100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.5200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.5300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.5400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.5500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.5600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.5700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.5800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.5900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.6000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.6100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.6200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.6300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.6400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.6500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.6600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.6700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.6800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.6900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.7000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.7100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.7200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.7300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.7400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.7500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.7600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.7700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.7800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.7900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.8000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.8100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.8200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.8300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.8400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.8500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.8600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.8700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.8800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.8900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.9000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.9100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.9200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.9300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.9400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.9500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.9600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.9700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.9800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.9900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.0000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.0100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.0200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.0300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.0400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.0500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.0600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.0700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.0800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.0900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.1000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.1100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.1200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.1300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.1400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.1500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.1600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.1700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.1800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.1900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.2000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.2100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.2200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.2300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.2400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.2500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.2600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.2700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.2800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.2900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.3000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.3100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.3200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.3300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.3400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.3500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.3600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.3700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.3800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.3900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.4000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.4100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.4200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.4300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.4400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.4500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.4600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.4700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.4800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.4900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.5000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.5100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.5200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.5300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.5400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.5500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.5600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.5700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.5800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.5900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.6000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.6100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.6200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.6300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.6400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.6500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.6600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.6700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.6800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.6900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.7000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.7100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.7200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.7300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.7400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.7500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.7600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.7700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.7800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.7900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.8000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.8100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.8200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.8300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.8400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.8500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.8600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.8700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.8800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.8900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.9000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.9100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.9200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.9300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.9400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.9500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.9600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.9700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.9800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.9900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0000000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0010000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0020000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0030000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0040000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0050000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0060000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0070000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0080000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0090000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0100000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0110000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0120000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0130000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0140000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0150000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0160000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0170000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0180000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0190000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0200000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0210000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0220000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0230000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0240000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0250000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0260000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0270000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0280000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0290000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0300000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0310000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0320000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0330000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0340000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0350000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0360000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0370000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0380000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0390000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0400000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0410000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0420000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0430000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0440000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0450000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0460000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0470000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0480000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0490000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0500000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0510000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0520000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0530000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0540000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0550000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0560000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0570000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0580000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0590000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0600000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0610000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0620000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0630000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0640000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0650000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0660000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0670000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0680000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0690000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0700000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0710000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0720000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0730000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0740000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0750000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0760000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0770000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0780000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0790000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0800000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0810000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0820000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0830000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0840000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0850000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0860000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0870000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0880000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0890000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0900000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0910000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0920000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0930000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0940000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0950000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0960000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0970000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0980000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0990000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.1000000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.1010000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.1020000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.1030000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.1040000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.1050000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.1060000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.1070000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.1080000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.1090000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.1100000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.1110000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00  -1.5389998718717823e-03   1.4400000000000000e+01
   1.1120000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00  -5.6752288120692773e-03   1.4400000000000000e+01
   1.1130000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00  -7.0148712194484375e-04  -1.0876617447547643e-02   1.4400000000000000e+01
   1.1140000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00  -4.4779348535051167e-04  -3.9174989278192296e-03  -7.9258310150770450e-03  -1.7468120231787787e-02   1.4400000000000000e+01
   1.1150000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00  -1.9380742654627747e-03  -7.6576960469619815e-03  -1.0938864580850027e-02  -1.4311359888574571e-02  -1.8050250156947611e-02  -2.5833422602516642e-02   1.4400000000000000e+01
   1.1160000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00  -1.8756116161187997e-02  -2.4052923547982497e-02  -2.6914371102390477e-02  -2.9624062454985833e-02  -3.2367537334235919e-02  -3.6426163625659203e-02   1.4400000000000000e+01
   1.1170000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00  -4.7132577110615026e-02  -5.0093827738153851e-02  -5.1393579181194804e-02  -5.2175864753441381e-02  -5.2537015512852392e-02  -4.9782336161295127e-02   1.4400000000000000e+01
   1.1180000000000000e+03   0.0000000000000000e+00  -4.0491593086992461e-02  -9.4750324120064455e-02  -9.1030443811080497e-02  -8.8501280845859176e-02  -8.5045778815085793e-02  -8.0689503267609597e-02  -6.6534695793648124e-02   1.4400000000000000e+01
   1.1190000000000000e+03  -4.9999999999840361e-01  -4.1889656932987263e-01  -1.7290679710923040e-01  -1.5421959732035639e-01  -1.4386366788979799e-01  -1.3231184725148504e-01  -1.1955600904854025e-01  -8.7429572824926360e-02   1.3900000000000000e+01
   1.1200000000000000e+03   0.0000000000000000e+00  -4.4571037607016306e-02  -9.7075513154483595e-02  -9.3552915808661541e-02  -9.1092981490422997e-02  -8.7665220435693247e-02  -8.3274611579527869e-02  -6.8670724039384567e-02   1.3900000000000000e+01
   1.1210000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00  -5.3682306754873621e-02  -5.6710752313680390e-02  -5.7974482278257411e-02  -5.8621775671621634e-02  -5.8718027341654544e-02  -5.4633449600776762e-02   1.3900000000000000e+01
   1.1220000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00  -3.2340391350427766e-02  -3.6945125942807633e-02  -3.9346408408256872e-02  -4.1434241266226524e-02  -4.3361262794950006e-02  -4.4582849428976945e-02   1.3900000000000000e+01
   1.1230000000000000e+03   0.0000000000000000e+00  -3.9869664623415346e-03  -2.6950067642839470e-02  -3.0031605752871560e-02  -3.1860205389504737e-02  -3.3574757384388865e-02  -3.5424707904925912e-02  -3.7937750240829793e-02   1.3900000000000000e+01
   1.1240000000000000e+03  -1.0000000000152043e-01  -8.3328489331411015e-02  -3.4703115538419427e-02  -3.3742128375927716e-02  -3.3625168155282159e-02  -3.3513338132363013e-02  -3.3750374038287623e-02  -3.4251245013374287e-02   1.3800000000000001e+01
   1.1250000000000000e+03   0.0000000000000000e+00  -8.7376755437306164e-03  -1.5489812874439290e-02  -1.6383094103171181e-02  -1.7290054866169302e-02  -1.8326996939047380e-02  -1.9921257263600833e-02  -2.4299276255663083e-02   1.3800000000000001e+01
   1.1260000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00  -4.3254226149792574e-03  -5.6436427074197937e-03  -6.8159295764175232e-03  -8.1982122068641194e-03  -1.0285259421875748e-02  -1.6533534651088200e-02   1.3800000000000001e+01
   1.1270000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00  -1.3547334403128941e-03  -3.5197705664067325e-03  -1.0442207792341729e-02   1.3800000000000001e+01
   1.1280000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00  -5.5936220188661512e-03   1.3800000000000001e+01
   1.1290000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00  -1.6200819989512505e-03   1.3800000000000001e+01
   1.1300000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1310000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1320000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1330000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1340000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1350000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1360000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1370000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1380000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1390000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1400000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1410000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1420000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1430000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1440000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1450000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1460000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1470000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1480000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1490000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1500000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1510000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1520000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1530000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1540000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1550000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1560000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1570000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1580000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1590000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1600000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1610000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1620000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1630000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1640000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1650000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1660000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1670000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1680000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1690000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1700000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1710000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1720000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1730000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1740000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1750000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1760000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1770000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1780000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1790000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1800000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1810000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1820000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1830000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1840000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1850000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1860000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1870000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1880000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1890000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1900000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1910000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1920000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1930000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1940000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1950000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1960000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1970000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1980000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1990000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2000000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2010000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2020000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2030000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2040000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2050000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2060000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2070000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2080000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2090000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2100000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2110000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2120000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2130000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2140000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2150000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2160000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2170000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2180000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2190000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2200000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2210000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2220000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2230000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2240000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2250000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2260000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2270000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2280000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2290000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2300000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2310000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2320000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2330000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2340000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2350000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2360000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2370000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2380000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2390000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2400000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2410000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2420000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2430000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2440000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2450000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2460000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2470000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2480000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2490000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2500000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2510000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2520000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2530000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2540000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2550000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2560000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2570000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2580000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2590000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2600000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2610000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2620000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2630000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2640000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2650000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2660000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2670000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2680000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2690000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2700000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2710000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2720000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2730000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2740000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2750000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2760000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2770000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2780000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2790000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2800000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2810000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2820000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2830000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2840000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2850000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2860000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2870000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2880000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2890000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2900000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2910000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2920000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2930000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2940000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2950000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2960000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2970000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2980000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2990000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3000000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3010000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3020000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3030000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3040000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3050000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3060000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3070000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3080000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3090000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3100000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3110000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3120000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3130000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3140000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3150000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3160000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3170000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3180000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3190000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3200000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3210000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3220000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3230000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3240000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3250000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3260000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3270000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3280000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3290000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3300000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3310000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3320000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3330000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3340000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3350000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3360000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3370000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3380000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3390000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3400000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3410000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3420000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3430000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3440000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3450000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3460000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3470000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3480000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3490000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3500000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3510000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3520000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3530000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3540000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3550000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3560000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3570000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3580000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3590000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3600000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3610000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3620000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3630000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3640000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3650000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3660000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3670000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3680000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3690000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3700000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3710000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3720000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3730000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3740000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3750000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3760000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3770000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3780000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3790000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3800000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3810000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3820000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3830000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3840000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3850000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3860000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3870000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3880000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3890000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3900000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3910000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3920000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3930000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3940000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3950000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3960000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3970000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3980000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3990000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4000000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4010000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4020000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4030000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4040000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4050000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4060000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4070000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4080000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4090000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4100000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4110000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4120000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4130000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4140000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4150000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4160000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4170000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4180000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4190000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4200000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4210000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4220000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4230000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4240000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4250000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4260000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4270000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4280000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4290000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4300000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4310000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4320000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4330000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4340000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4350000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4360000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4370000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4380000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4390000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4400000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4410000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4420000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4430000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4440000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4450000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4460000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4470000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4480000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4490000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4500000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4510000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4520000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4530000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4540000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4550000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4560000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4570000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4580000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4590000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4600000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4610000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4620000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4630000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4640000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4650000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4660000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4670000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4680000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4690000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4700000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4710000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4720000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4730000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4740000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4750000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4760000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4770000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4780000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4790000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4800000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4810000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4820000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4830000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4840000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4850000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4860000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4870000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4880000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4890000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4900000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4910000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4920000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4930000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4940000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4950000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4960000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4970000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4980000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4990000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.5000000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01


==> LBI Improvements_arXIv_ok/dat/neighboor.dat <==
   1.0000000000000000e+00   1.4400012330241918e+01   1.4400050518695220e+01
   2.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00
   3.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00
   4.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00
   5.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00
   6.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00
   7.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00
   8.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00
   9.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00
   1.0000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00
   1.1000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00
   1.2000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00
   1.3000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00
   1.4000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00
   1.5000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00
   1.6000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00
   1.7000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00
   1.8000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00
   1.9000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00
   2.0000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00
   2.1000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00
   2.2000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00
   2.3000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00
   2.4000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00
   2.5000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00
   2.6000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00
   2.7000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00
   2.8000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00
   2.9000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00
   3.0000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00
   3.1000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00
   3.2000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00
   3.3000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00
   3.4000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00
   3.5000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00
   3.6000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00
   3.7000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00
   3.8000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00
   3.9000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00
   4.0000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00
   4.1000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00
   4.2000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00
   4.3000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00
   4.4000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00
   4.5000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00
   4.6000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00
   4.7000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00
   4.8000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00
   4.9000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00
   5.0000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00
   5.1000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00
   5.2000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00
   5.3000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00
   5.4000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00
   5.5000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00
   5.6000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00
   5.7000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00
   5.8000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00
   5.9000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00
   6.0000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00
   6.1000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00
   6.2000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00
   6.3000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00
   6.4000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00
   6.5000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00
   6.6000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00
   6.7000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00
   6.8000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00
   6.9000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00
   7.0000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00
   7.1000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00
   7.2000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00
   7.3000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00
   7.4000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00
   7.5000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00
   7.6000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00
   7.7000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00
   7.8000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00
   7.9000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00
   8.0000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00
   8.1000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00
   8.2000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00
   8.3000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00
   8.4000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00
   8.5000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00
   8.6000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00
   8.7000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00
   8.8000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00
   8.9000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00
   9.0000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00
   9.1000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00
   9.2000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00
   9.3000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00
   9.4000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00
   9.5000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00
   9.6000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00
   9.7000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00
   9.8000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00
   9.9000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00
   1.0000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   1.0100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   1.0200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   1.0300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   1.0400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   1.0500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   1.0600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   1.0700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   1.0800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   1.0900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   1.1000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   1.1100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   1.1200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   1.1300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   1.1400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   1.1500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   1.1600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   1.1700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   1.1800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   1.1900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   1.2000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   1.2100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   1.2200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   1.2300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   1.2400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   1.2500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   1.2600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   1.2700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   1.2800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   1.2900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   1.3000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   1.3100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   1.3200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   1.3300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   1.3400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   1.3500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   1.3600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   1.3700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   1.3800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   1.3900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   1.4000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   1.4100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   1.4200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   1.4300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   1.4400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   1.4500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   1.4600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   1.4700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   1.4800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   1.4900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   1.5000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   1.5100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   1.5200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   1.5300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   1.5400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   1.5500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   1.5600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   1.5700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   1.5800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   1.5900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   1.6000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   1.6100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   1.6200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   1.6300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   1.6400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   1.6500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   1.6600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   1.6700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   1.6800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   1.6900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   1.7000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   1.7100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   1.7200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   1.7300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   1.7400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   1.7500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   1.7600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   1.7700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   1.7800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   1.7900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   1.8000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   1.8100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   1.8200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   1.8300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   1.8400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   1.8500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   1.8600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   1.8700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   1.8800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   1.8900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   1.9000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   1.9100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   1.9200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   1.9300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   1.9400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   1.9500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   1.9600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   1.9700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   1.9800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   1.9900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   2.0000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   2.0100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   2.0200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   2.0300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   2.0400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   2.0500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   2.0600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   2.0700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   2.0800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   2.0900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   2.1000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   2.1100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   2.1200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   2.1300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   2.1400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   2.1500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   2.1600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   2.1700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   2.1800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   2.1900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   2.2000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   2.2100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   2.2200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   2.2300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   2.2400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   2.2500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   2.2600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   2.2700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   2.2800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   2.2900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   2.3000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   2.3100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   2.3200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   2.3300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   2.3400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   2.3500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   2.3600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   2.3700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   2.3800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   2.3900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   2.4000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   2.4100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   2.4200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   2.4300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   2.4400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   2.4500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   2.4600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   2.4700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   2.4800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   2.4900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   2.5000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   2.5100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   2.5200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   2.5300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   2.5400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   2.5500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   2.5600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   2.5700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   2.5800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   2.5900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   2.6000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   2.6100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   2.6200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   2.6300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   2.6400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   2.6500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   2.6600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   2.6700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   2.6800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   2.6900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   2.7000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   2.7100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   2.7200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   2.7300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   2.7400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   2.7500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   2.7600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   2.7700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   2.7800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   2.7900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   2.8000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   2.8100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   2.8200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   2.8300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   2.8400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   2.8500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   2.8600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   2.8700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   2.8800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   2.8900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   2.9000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   2.9100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   2.9200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   2.9300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   2.9400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   2.9500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   2.9600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   2.9700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   2.9800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   2.9900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   3.0000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   3.0100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   3.0200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   3.0300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   3.0400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   3.0500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   3.0600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   3.0700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   3.0800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   3.0900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   3.1000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   3.1100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   3.1200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   3.1300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   3.1400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   3.1500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   3.1600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   3.1700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   3.1800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   3.1900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   3.2000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   3.2100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   3.2200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   3.2300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   3.2400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   3.2500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   3.2600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   3.2700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   3.2800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   3.2900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   3.3000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   3.3100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   3.3200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   3.3300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   3.3400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   3.3500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   3.3600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   3.3700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   3.3800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   3.3900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   3.4000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   3.4100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   3.4200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   3.4300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   3.4400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   3.4500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   3.4600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   3.4700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   3.4800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   3.4900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   3.5000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   3.5100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   3.5200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   3.5300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   3.5400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   3.5500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   3.5600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   3.5700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   3.5800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   3.5900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   3.6000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   3.6100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   3.6200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   3.6300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   3.6400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   3.6500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   3.6600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   3.6700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   3.6800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   3.6900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   3.7000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   3.7100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   3.7200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   3.7300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   3.7400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   3.7500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   3.7600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   3.7700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   3.7800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   3.7900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   3.8000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   3.8100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   3.8200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   3.8300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   3.8400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   3.8500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   3.8600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   3.8700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   3.8800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   3.8900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   3.9000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   3.9100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   3.9200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   3.9300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   3.9400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   3.9500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   3.9600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   3.9700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   3.9800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   3.9900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   4.0000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   4.0100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   4.0200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   4.0300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   4.0400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   4.0500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   4.0600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   4.0700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   4.0800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   4.0900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   4.1000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   4.1100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   4.1200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   4.1300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   4.1400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   4.1500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   4.1600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   4.1700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   4.1800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   4.1900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   4.2000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   4.2100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   4.2200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   4.2300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   4.2400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   4.2500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   4.2600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   4.2700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   4.2800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   4.2900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   4.3000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   4.3100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   4.3200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   4.3300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   4.3400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   4.3500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   4.3600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   4.3700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   4.3800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   4.3900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   4.4000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   4.4100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   4.4200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   4.4300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   4.4400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   4.4500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   4.4600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   4.4700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   4.4800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   4.4900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   4.5000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   4.5100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   4.5200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   4.5300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   4.5400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   4.5500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   4.5600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   4.5700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   4.5800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   4.5900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   4.6000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   4.6100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   4.6200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   4.6300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   4.6400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   4.6500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   4.6600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   4.6700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   4.6800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   4.6900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   4.7000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   4.7100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   4.7200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   4.7300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   4.7400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   4.7500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   4.7600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   4.7700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   4.7800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   4.7900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   4.8000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   4.8100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   4.8200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   4.8300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   4.8400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   4.8500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   4.8600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   4.8700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   4.8800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   4.8900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   4.9000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   4.9100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   4.9200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   4.9300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   4.9400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   4.9500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   4.9600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   4.9700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   4.9800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   4.9900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   5.0000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   5.0100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   5.0200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   5.0300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   5.0400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   5.0500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   5.0600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   5.0700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   5.0800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   5.0900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   5.1000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   5.1100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   5.1200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   5.1300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   5.1400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   5.1500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   5.1600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   5.1700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   5.1800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   5.1900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   5.2000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   5.2100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   5.2200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   5.2300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   5.2400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   5.2500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   5.2600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   5.2700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   5.2800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   5.2900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   5.3000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   5.3100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   5.3200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   5.3300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   5.3400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   5.3500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   5.3600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   5.3700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   5.3800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   5.3900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   5.4000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   5.4100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   5.4200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   5.4300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   5.4400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   5.4500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   5.4600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   5.4700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   5.4800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   5.4900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   5.5000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   5.5100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   5.5200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   5.5300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   5.5400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   5.5500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   5.5600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   5.5700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   5.5800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   5.5900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   5.6000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   5.6100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   5.6200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   5.6300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   5.6400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   5.6500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   5.6600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   5.6700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   5.6800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   5.6900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   5.7000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   5.7100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   5.7200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   5.7300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   5.7400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   5.7500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   5.7600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   5.7700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   5.7800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   5.7900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   5.8000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   5.8100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   5.8200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   5.8300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   5.8400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   5.8500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   5.8600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   5.8700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   5.8800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   5.8900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   5.9000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   5.9100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   5.9200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   5.9300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   5.9400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   5.9500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   5.9600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   5.9700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   5.9800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   5.9900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   6.0000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   6.0100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   6.0200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   6.0300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   6.0400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   6.0500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   6.0600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   6.0700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   6.0800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   6.0900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   6.1000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   6.1100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   6.1200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   6.1300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   6.1400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   6.1500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   6.1600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   6.1700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   6.1800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   6.1900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   6.2000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   6.2100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   6.2200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   6.2300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   6.2400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   6.2500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   6.2600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   6.2700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   6.2800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   6.2900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   6.3000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   6.3100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   6.3200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   6.3300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   6.3400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   6.3500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   6.3600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   6.3700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   6.3800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   6.3900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   6.4000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   6.4100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   6.4200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   6.4300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   6.4400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   6.4500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   6.4600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   6.4700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   6.4800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   6.4900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   6.5000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   6.5100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   6.5200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   6.5300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   6.5400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   6.5500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   6.5600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   6.5700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   6.5800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   6.5900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   6.6000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   6.6100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   6.6200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   6.6300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   6.6400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   6.6500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   6.6600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   6.6700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   6.6800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   6.6900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   6.7000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   6.7100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   6.7200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   6.7300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   6.7400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   6.7500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   6.7600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   6.7700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   6.7800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   6.7900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   6.8000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   6.8100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   6.8200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   6.8300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   6.8400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   6.8500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   6.8600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   6.8700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   6.8800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   6.8900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   6.9000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   6.9100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   6.9200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   6.9300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   6.9400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   6.9500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   6.9600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   6.9700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   6.9800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   6.9900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   7.0000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   7.0100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   7.0200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   7.0300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   7.0400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   7.0500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   7.0600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   7.0700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   7.0800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   7.0900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   7.1000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   7.1100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   7.1200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   7.1300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   7.1400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   7.1500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   7.1600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   7.1700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   7.1800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   7.1900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   7.2000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   7.2100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   7.2200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   7.2300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   7.2400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   7.2500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   7.2600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   7.2700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   7.2800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   7.2900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   7.3000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   7.3100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   7.3200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   7.3300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   7.3400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   7.3500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   7.3600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   7.3700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   7.3800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   7.3900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   7.4000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   7.4100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   7.4200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   7.4300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   7.4400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   7.4500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   7.4600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   7.4700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   7.4800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   7.4900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   7.5000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   7.5100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   7.5200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   7.5300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   7.5400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   7.5500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   7.5600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   7.5700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   7.5800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   7.5900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   7.6000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   7.6100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   7.6200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   7.6300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   7.6400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   7.6500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   7.6600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   7.6700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   7.6800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   7.6900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   7.7000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   7.7100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   7.7200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   7.7300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   7.7400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   7.7500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   7.7600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   7.7700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   7.7800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   7.7900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   7.8000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   7.8100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   7.8200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   7.8300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   7.8400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   7.8500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   7.8600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   7.8700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   7.8800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   7.8900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   7.9000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   7.9100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   7.9200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   7.9300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   7.9400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   7.9500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   7.9600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   7.9700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   7.9800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   7.9900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   8.0000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   8.0100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   8.0200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   8.0300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   8.0400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   8.0500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   8.0600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   8.0700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   8.0800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   8.0900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   8.1000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   8.1100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   8.1200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   8.1300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   8.1400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   8.1500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   8.1600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   8.1700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   8.1800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   8.1900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   8.2000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   8.2100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   8.2200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   8.2300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   8.2400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   8.2500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   8.2600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   8.2700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   8.2800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   8.2900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   8.3000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   8.3100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   8.3200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   8.3300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   8.3400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   8.3500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   8.3600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   8.3700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   8.3800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   8.3900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   8.4000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   8.4100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   8.4200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   8.4300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   8.4400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   8.4500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   8.4600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   8.4700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   8.4800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   8.4900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   8.5000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   8.5100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   8.5200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   8.5300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   8.5400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   8.5500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   8.5600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   8.5700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   8.5800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   8.5900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   8.6000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   8.6100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   8.6200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   8.6300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   8.6400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   8.6500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   8.6600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   8.6700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   8.6800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   8.6900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   8.7000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   8.7100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   8.7200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   8.7300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   8.7400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   8.7500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   8.7600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   8.7700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   8.7800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   8.7900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   8.8000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   8.8100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   8.8200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   8.8300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   8.8400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   8.8500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   8.8600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   8.8700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   8.8800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   8.8900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   8.9000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   8.9100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   8.9200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   8.9300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   8.9400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   8.9500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   8.9600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   8.9700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   8.9800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   8.9900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   9.0000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   9.0100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   9.0200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   9.0300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   9.0400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   9.0500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   9.0600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   9.0700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   9.0800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   9.0900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   9.1000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   9.1100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   9.1200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   9.1300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   9.1400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   9.1500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   9.1600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   9.1700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   9.1800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   9.1900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   9.2000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   9.2100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   9.2200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   9.2300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   9.2400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   9.2500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   9.2600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   9.2700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   9.2800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   9.2900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   9.3000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   9.3100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   9.3200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   9.3300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   9.3400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   9.3500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   9.3600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   9.3700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   9.3800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   9.3900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   9.4000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   9.4100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   9.4200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   9.4300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   9.4400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   9.4500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   9.4600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   9.4700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   9.4800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   9.4900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   9.5000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   9.5100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   9.5200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   9.5300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   9.5400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   9.5500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   9.5600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   9.5700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   9.5800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   9.5900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   9.6000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   9.6100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   9.6200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   9.6300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   9.6400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   9.6500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   9.6600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   9.6700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   9.6800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   9.6900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   9.7000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   9.7100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   9.7200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   9.7300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   9.7400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   9.7500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   9.7600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   9.7700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   9.7800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   9.7900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   9.8000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   9.8100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   9.8200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   9.8300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   9.8400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   9.8500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   9.8600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   9.8700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   9.8800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   9.8900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   9.9000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   9.9100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   9.9200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   9.9300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   9.9400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   9.9500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   9.9600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   9.9700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   9.9800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   9.9900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   1.0000000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.0010000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.0020000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.0030000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.0040000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.0050000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.0060000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.0070000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.0080000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.0090000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.0100000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.0110000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.0120000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.0130000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.0140000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.0150000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.0160000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.0170000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.0180000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.0190000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.0200000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.0210000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.0220000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.0230000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.0240000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.0250000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.0260000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.0270000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.0280000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.0290000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.0300000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.0310000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.0320000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.0330000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.0340000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.0350000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.0360000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.0370000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.0380000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.0390000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.0400000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.0410000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.0420000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.0430000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.0440000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.0450000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.0460000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.0470000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.0480000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.0490000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.0500000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.0510000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.0520000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.0530000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.0540000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.0550000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.0560000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.0570000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.0580000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.0590000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.0600000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.0610000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.0620000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.0630000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.0640000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.0650000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.0660000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.0670000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.0680000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.0690000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.0700000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.0710000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.0720000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.0730000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.0740000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.0750000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.0760000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.0770000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.0780000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.0790000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.0800000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.0810000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.0820000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.0830000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.0840000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.0850000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.0860000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.0870000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.0880000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.0890000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.0900000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.0910000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.0920000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.0930000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.0940000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.0950000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.0960000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.0970000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.0980000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.0990000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.1000000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.1010000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.1020000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.1030000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.1040000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.1050000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.1060000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.1070000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.1080000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.1090000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.1100000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.1110000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.1120000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.1130000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.1140000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.1150000000000000e+03   0.0000000000000000e+00  -1.9380742654627747e-03
   1.1160000000000000e+03   0.0000000000000000e+00  -1.8756116161187997e-02
   1.1170000000000000e+03   0.0000000000000000e+00  -4.7132577110615026e-02
   1.1180000000000000e+03  -4.0491593086992461e-02  -9.4750324120064455e-02
   1.1190000000000000e+03  -4.1889656932987263e-01  -1.7290679710923040e-01
   1.1200000000000000e+03  -4.4571037607016306e-02  -9.7075513154483595e-02
   1.1210000000000000e+03   0.0000000000000000e+00  -5.3682306754873621e-02
   1.1220000000000000e+03   0.0000000000000000e+00  -3.2340391350427766e-02
   1.1230000000000000e+03  -3.9869664623415346e-03  -2.6950067642839470e-02
   1.1240000000000000e+03  -8.3328489331411015e-02  -3.4703115538419427e-02
   1.1250000000000000e+03  -8.7376755437306164e-03  -1.5489812874439290e-02
   1.1260000000000000e+03   0.0000000000000000e+00  -4.3254226149792574e-03
   1.1270000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.1280000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.1290000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.1300000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.1310000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.1320000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.1330000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.1340000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.1350000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.1360000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.1370000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.1380000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.1390000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.1400000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.1410000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.1420000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.1430000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.1440000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.1450000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.1460000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.1470000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.1480000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.1490000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.1500000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.1510000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.1520000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.1530000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.1540000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.1550000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.1560000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.1570000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.1580000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.1590000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.1600000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.1610000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.1620000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.1630000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.1640000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.1650000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.1660000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.1670000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.1680000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.1690000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.1700000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.1710000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.1720000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.1730000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.1740000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.1750000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.1760000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.1770000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.1780000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.1790000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.1800000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.1810000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.1820000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.1830000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.1840000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.1850000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.1860000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.1870000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.1880000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.1890000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.1900000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.1910000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.1920000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.1930000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.1940000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.1950000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.1960000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.1970000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.1980000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.1990000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.2000000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.2010000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.2020000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.2030000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.2040000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.2050000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.2060000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.2070000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.2080000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.2090000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.2100000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.2110000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.2120000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.2130000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.2140000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.2150000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.2160000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.2170000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.2180000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.2190000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.2200000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.2210000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.2220000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.2230000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.2240000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.2250000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.2260000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.2270000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.2280000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.2290000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.2300000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.2310000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.2320000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.2330000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.2340000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.2350000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.2360000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.2370000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.2380000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.2390000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.2400000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.2410000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.2420000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.2430000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.2440000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.2450000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.2460000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.2470000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.2480000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.2490000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.2500000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.2510000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.2520000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.2530000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.2540000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.2550000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.2560000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.2570000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.2580000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.2590000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.2600000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.2610000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.2620000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.2630000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.2640000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.2650000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.2660000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.2670000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.2680000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.2690000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.2700000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.2710000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.2720000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.2730000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.2740000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.2750000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.2760000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.2770000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.2780000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.2790000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.2800000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.2810000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.2820000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.2830000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.2840000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.2850000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.2860000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.2870000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.2880000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.2890000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.2900000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.2910000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.2920000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.2930000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.2940000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.2950000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.2960000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.2970000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.2980000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.2990000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.3000000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.3010000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.3020000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.3030000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.3040000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.3050000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.3060000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.3070000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.3080000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.3090000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.3100000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.3110000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.3120000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.3130000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.3140000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.3150000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.3160000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.3170000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.3180000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.3190000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.3200000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.3210000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.3220000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.3230000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.3240000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.3250000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.3260000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.3270000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.3280000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.3290000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.3300000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.3310000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.3320000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.3330000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.3340000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.3350000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.3360000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.3370000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.3380000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.3390000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.3400000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.3410000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.3420000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.3430000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.3440000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.3450000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.3460000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.3470000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.3480000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.3490000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.3500000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.3510000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.3520000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.3530000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.3540000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.3550000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.3560000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.3570000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.3580000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.3590000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.3600000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.3610000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.3620000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.3630000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.3640000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.3650000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.3660000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.3670000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.3680000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.3690000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.3700000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.3710000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.3720000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.3730000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.3740000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.3750000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.3760000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.3770000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.3780000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.3790000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.3800000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.3810000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.3820000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.3830000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.3840000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.3850000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.3860000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.3870000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.3880000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.3890000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.3900000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.3910000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.3920000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.3930000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.3940000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.3950000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.3960000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.3970000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.3980000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.3990000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.4000000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.4010000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.4020000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.4030000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.4040000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.4050000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.4060000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.4070000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.4080000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.4090000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.4100000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.4110000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.4120000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.4130000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.4140000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.4150000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.4160000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.4170000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.4180000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.4190000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.4200000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.4210000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.4220000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.4230000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.4240000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.4250000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.4260000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.4270000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.4280000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.4290000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.4300000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.4310000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.4320000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.4330000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.4340000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.4350000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.4360000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.4370000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.4380000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.4390000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.4400000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.4410000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.4420000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.4430000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.4440000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.4450000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.4460000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.4470000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.4480000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.4490000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.4500000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.4510000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.4520000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.4530000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.4540000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.4550000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.4560000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.4570000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.4580000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.4590000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.4600000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.4610000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.4620000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.4630000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.4640000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.4650000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.4660000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.4670000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.4680000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.4690000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.4700000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.4710000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.4720000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.4730000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.4740000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.4750000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.4760000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.4770000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.4780000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.4790000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.4800000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.4810000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.4820000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.4830000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.4840000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.4850000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.4860000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.4870000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.4880000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.4890000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.4900000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.4910000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.4920000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.4930000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.4940000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.4950000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.4960000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.4970000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.4980000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.4990000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.5000000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00


==> LBI Improvements_arXIv_ok/dat/resolution.dat <==
   1.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   2.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   3.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   4.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   5.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   6.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   7.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   8.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   9.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.0000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.1000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.2000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.3000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.4000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.5000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.6000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.7000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.8000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.9000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   2.0000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   2.1000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   2.2000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   2.3000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   2.4000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   2.5000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   2.6000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   2.7000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   2.8000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   2.9000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   3.0000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   3.1000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   3.2000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   3.3000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   3.4000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   3.5000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   3.6000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   3.7000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   3.8000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   3.9000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   4.0000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   4.1000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   4.2000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   4.3000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   4.4000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   4.5000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   4.6000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   4.7000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   4.8000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   4.9000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   5.0000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   5.1000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   5.2000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   5.3000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   5.4000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   5.5000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   5.6000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   5.7000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   5.8000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   5.9000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   6.0000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   6.1000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   6.2000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   6.3000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   6.4000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   6.5000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   6.6000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   6.7000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   6.8000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   6.9000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   7.0000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   7.1000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   7.2000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   7.3000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   7.4000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   7.5000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   7.6000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   7.7000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   7.8000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   7.9000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   8.0000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   8.1000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   8.2000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   8.3000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   8.4000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   8.5000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   8.6000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   8.7000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   8.8000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   8.9000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   9.0000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   9.1000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   9.2000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   9.3000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   9.4000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   9.5000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   9.6000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   9.7000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   9.8000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   9.9000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.0000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.0100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.0200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.0300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.0400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.0500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.0600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.0700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.0800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.0900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.1000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.1100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.1200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.1300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.1400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.1500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.1600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.1700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.1800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.1900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.2000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.2100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.2200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.2300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.2400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.2500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.2600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.2700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.2800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.2900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.3000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.3100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.3200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.3300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.3400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.3500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.3600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.3700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.3800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.3900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.4000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.4100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.4200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.4300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.4400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.4500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.4600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.4700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.4800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.4900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.5000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.5100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.5200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.5300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.5400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.5500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.5600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.5700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.5800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.5900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.6000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.6100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.6200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.6300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.6400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.6500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.6600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.6700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.6800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.6900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.7000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.7100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.7200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.7300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.7400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.7500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.7600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.7700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.7800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.7900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.8000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.8100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.8200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.8300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.8400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.8500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.8600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.8700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.8800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.8900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.9000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.9100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.9200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.9300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.9400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.9500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.9600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.9700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.9800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.9900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   2.0000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   2.0100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   2.0200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   2.0300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   2.0400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   2.0500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   2.0600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   2.0700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   2.0800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   2.0900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   2.1000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   2.1100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   2.1200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   2.1300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   2.1400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   2.1500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   2.1600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   2.1700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   2.1800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   2.1900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   2.2000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   2.2100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   2.2200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   2.2300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   2.2400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   2.2500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   2.2600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   2.2700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   2.2800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   2.2900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   2.3000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   2.3100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   2.3200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   2.3300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   2.3400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   2.3500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   2.3600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   2.3700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   2.3800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   2.3900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   2.4000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   2.4100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   2.4200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   2.4300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   2.4400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   2.4500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   2.4600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   2.4700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   2.4800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   2.4900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   2.5000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   2.5100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   2.5200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   2.5300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   2.5400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   2.5500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   2.5600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   2.5700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   2.5800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   2.5900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   2.6000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   2.6100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   2.6200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   2.6300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   2.6400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   2.6500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   2.6600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   2.6700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   2.6800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   2.6900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   2.7000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   2.7100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   2.7200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   2.7300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   2.7400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   2.7500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   2.7600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   2.7700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   2.7800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   2.7900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   2.8000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   2.8100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   2.8200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   2.8300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   2.8400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   2.8500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   2.8600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   2.8700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   2.8800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   2.8900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   2.9000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   2.9100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   2.9200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   2.9300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   2.9400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   2.9500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   2.9600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   2.9700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   2.9800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   2.9900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   3.0000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   3.0100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   3.0200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   3.0300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   3.0400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   3.0500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   3.0600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   3.0700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   3.0800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   3.0900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   3.1000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   3.1100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   3.1200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   3.1300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   3.1400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   3.1500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   3.1600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   3.1700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   3.1800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   3.1900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   3.2000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   3.2100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   3.2200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   3.2300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   3.2400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   3.2500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   3.2600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   3.2700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   3.2800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   3.2900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   3.3000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   3.3100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   3.3200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   3.3300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   3.3400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   3.3500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   3.3600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   3.3700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   3.3800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   3.3900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   3.4000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   3.4100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   3.4200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   3.4300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   3.4400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   3.4500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   3.4600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   3.4700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   3.4800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   3.4900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   3.5000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   3.5100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   3.5200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   3.5300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   3.5400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   3.5500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   3.5600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   3.5700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   3.5800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   3.5900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   3.6000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   3.6100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   3.6200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   3.6300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   3.6400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   3.6500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   3.6600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   3.6700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   3.6800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   3.6900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   3.7000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   3.7100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   3.7200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   3.7300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   3.7400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   3.7500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   3.7600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   3.7700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   3.7800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   3.7900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   3.8000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   3.8100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   3.8200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   3.8300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   3.8400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   3.8500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   3.8600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   3.8700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   3.8800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   3.8900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   3.9000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   3.9100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   3.9200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   3.9300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   3.9400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   3.9500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   3.9600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   3.9700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   3.9800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   3.9900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   4.0000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   4.0100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   4.0200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   4.0300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   4.0400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   4.0500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   4.0600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   4.0700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   4.0800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   4.0900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   4.1000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   4.1100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   4.1200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   4.1300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   4.1400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   4.1500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   4.1600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   4.1700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   4.1800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   4.1900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   4.2000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   4.2100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   4.2200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   4.2300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   4.2400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   4.2500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   4.2600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   4.2700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   4.2800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   4.2900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   4.3000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   4.3100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   4.3200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   4.3300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   4.3400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   4.3500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   4.3600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   4.3700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   4.3800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   4.3900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   4.4000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   4.4100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   4.4200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   4.4300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   4.4400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   4.4500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   4.4600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   4.4700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   4.4800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   4.4900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   4.5000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   4.5100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   4.5200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   4.5300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   4.5400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   4.5500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   4.5600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   4.5700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   4.5800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   4.5900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   4.6000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   4.6100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   4.6200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   4.6300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   4.6400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   4.6500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   4.6600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   4.6700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   4.6800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   4.6900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   4.7000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   4.7100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   4.7200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   4.7300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   4.7400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   4.7500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   4.7600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   4.7700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   4.7800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   4.7900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   4.8000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   4.8100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   4.8200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   4.8300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   4.8400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   4.8500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   4.8600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   4.8700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   4.8800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   4.8900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   4.9000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   4.9100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   4.9200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   4.9300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   4.9400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   4.9500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   4.9600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   4.9700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   4.9800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   4.9900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   5.0000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   5.0100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   5.0200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   5.0300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   5.0400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   5.0500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   5.0600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   5.0700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   5.0800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   5.0900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   5.1000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   5.1100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   5.1200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   5.1300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   5.1400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   5.1500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   5.1600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   5.1700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   5.1800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   5.1900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   5.2000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   5.2100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   5.2200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   5.2300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   5.2400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   5.2500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   5.2600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   5.2700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   5.2800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   5.2900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   5.3000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   5.3100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   5.3200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   5.3300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   5.3400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   5.3500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   5.3600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   5.3700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   5.3800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   5.3900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   5.4000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   5.4100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   5.4200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   5.4300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   5.4400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   5.4500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   5.4600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   5.4700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   5.4800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   5.4900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   5.5000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   5.5100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   5.5200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   5.5300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   5.5400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   5.5500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   5.5600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   5.5700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   5.5800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   5.5900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   5.6000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   5.6100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   5.6200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   5.6300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   5.6400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   5.6500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   5.6600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   5.6700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   5.6800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   5.6900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   5.7000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   5.7100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   5.7200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   5.7300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   5.7400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   5.7500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   5.7600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   5.7700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   5.7800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   5.7900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   5.8000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   5.8100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   5.8200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   5.8300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   5.8400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   5.8500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   5.8600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   5.8700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   5.8800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   5.8900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   5.9000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   5.9100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   5.9200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   5.9300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   5.9400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   5.9500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   5.9600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   5.9700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   5.9800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   5.9900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   6.0000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   6.0100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   6.0200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   6.0300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   6.0400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   6.0500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   6.0600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   6.0700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   6.0800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   6.0900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   6.1000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   6.1100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   6.1200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   6.1300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   6.1400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   6.1500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   6.1600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   6.1700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   6.1800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   6.1900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   6.2000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   6.2100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   6.2200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   6.2300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   6.2400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   6.2500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   6.2600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   6.2700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   6.2800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   6.2900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   6.3000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   6.3100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   6.3200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   6.3300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   6.3400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   6.3500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   6.3600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   6.3700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   6.3800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   6.3900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   6.4000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   6.4100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   6.4200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   6.4300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   6.4400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   6.4500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   6.4600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   6.4700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   6.4800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   6.4900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   6.5000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   6.5100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   6.5200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   6.5300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   6.5400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   6.5500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   6.5600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   6.5700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   6.5800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   6.5900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   6.6000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   6.6100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   6.6200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   6.6300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   6.6400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   6.6500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   6.6600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   6.6700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   6.6800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   6.6900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   6.7000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   6.7100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   6.7200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   6.7300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   6.7400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   6.7500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   6.7600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   6.7700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   6.7800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   6.7900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   6.8000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   6.8100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   6.8200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   6.8300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   6.8400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   6.8500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   6.8600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   6.8700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   6.8800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   6.8900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   6.9000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   6.9100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   6.9200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   6.9300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   6.9400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   6.9500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   6.9600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   6.9700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   6.9800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   6.9900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   7.0000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   7.0100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   7.0200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   7.0300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   7.0400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   7.0500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   7.0600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   7.0700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   7.0800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   7.0900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   7.1000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   7.1100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   7.1200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   7.1300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   7.1400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   7.1500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   7.1600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   7.1700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   7.1800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   7.1900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   7.2000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   7.2100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   7.2200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   7.2300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   7.2400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   7.2500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   7.2600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   7.2700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   7.2800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   7.2900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   7.3000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   7.3100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   7.3200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   7.3300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   7.3400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   7.3500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   7.3600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   7.3700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   7.3800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   7.3900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   7.4000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   7.4100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   7.4200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   7.4300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   7.4400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   7.4500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   7.4600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   7.4700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   7.4800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   7.4900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   7.5000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   7.5100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   7.5200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   7.5300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   7.5400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   7.5500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   7.5600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   7.5700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   7.5800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   7.5900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   7.6000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   7.6100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   7.6200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   7.6300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   7.6400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   7.6500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   7.6600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   7.6700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   7.6800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   7.6900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   7.7000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   7.7100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   7.7200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   7.7300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   7.7400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   7.7500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   7.7600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   7.7700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   7.7800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   7.7900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   7.8000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   7.8100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   7.8200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   7.8300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   7.8400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   7.8500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   7.8600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   7.8700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   7.8800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   7.8900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   7.9000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   7.9100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   7.9200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   7.9300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   7.9400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   7.9500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   7.9600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   7.9700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   7.9800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   7.9900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   8.0000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   8.0100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   8.0200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   8.0300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   8.0400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   8.0500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   8.0600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   8.0700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   8.0800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   8.0900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   8.1000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   8.1100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   8.1200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   8.1300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   8.1400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   8.1500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   8.1600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   8.1700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   8.1800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   8.1900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   8.2000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   8.2100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   8.2200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   8.2300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   8.2400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   8.2500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   8.2600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   8.2700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   8.2800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   8.2900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   8.3000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   8.3100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   8.3200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   8.3300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   8.3400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   8.3500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   8.3600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   8.3700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   8.3800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   8.3900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   8.4000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   8.4100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   8.4200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   8.4300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   8.4400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   8.4500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   8.4600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   8.4700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   8.4800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   8.4900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   8.5000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   8.5100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   8.5200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   8.5300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   8.5400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   8.5500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   8.5600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   8.5700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   8.5800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   8.5900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   8.6000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   8.6100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   8.6200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   8.6300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   8.6400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   8.6500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   8.6600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   8.6700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   8.6800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   8.6900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   8.7000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   8.7100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   8.7200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   8.7300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   8.7400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   8.7500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   8.7600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   8.7700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   8.7800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   8.7900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   8.8000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   8.8100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   8.8200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   8.8300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   8.8400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   8.8500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   8.8600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   8.8700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   8.8800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   8.8900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   8.9000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   8.9100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   8.9200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   8.9300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   8.9400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   8.9500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   8.9600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   8.9700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   8.9800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   8.9900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   9.0000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   9.0100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   9.0200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   9.0300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   9.0400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   9.0500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   9.0600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   9.0700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   9.0800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   9.0900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   9.1000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   9.1100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   9.1200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   9.1300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   9.1400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   9.1500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   9.1600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   9.1700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   9.1800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   9.1900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   9.2000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   9.2100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   9.2200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   9.2300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   9.2400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   9.2500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   9.2600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   9.2700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   9.2800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   9.2900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   9.3000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   9.3100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   9.3200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   9.3300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   9.3400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   9.3500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   9.3600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   9.3700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   9.3800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   9.3900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   9.4000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   9.4100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   9.4200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   9.4300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   9.4400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   9.4500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   9.4600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   9.4700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   9.4800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   9.4900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   9.5000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   9.5100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   9.5200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   9.5300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   9.5400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   9.5500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   9.5600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   9.5700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   9.5800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   9.5900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   9.6000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   9.6100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   9.6200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   9.6300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   9.6400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   9.6500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   9.6600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   9.6700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   9.6800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   9.6900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   9.7000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   9.7100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   9.7200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   9.7300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   9.7400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   9.7500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   9.7600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   9.7700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   9.7800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   9.7900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   9.8000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   9.8100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   9.8200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   9.8300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   9.8400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   9.8500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   9.8600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   9.8700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   9.8800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   9.8900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   9.9000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   9.9100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   9.9200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   9.9300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   9.9400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   9.9500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   9.9600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   9.9700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   9.9800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   9.9900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.0000000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.0010000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.0020000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.0030000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.0040000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.0050000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.0060000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.0070000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.0080000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.0090000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.0100000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.0110000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.0120000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.0130000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.0140000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.0150000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.0160000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.0170000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.0180000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.0190000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.0200000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.0210000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.0220000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.0230000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.0240000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.0250000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.0260000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.0270000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.0280000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.0290000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.0300000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.0310000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.0320000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.0330000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.0340000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.0350000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.0360000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.0370000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.0380000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.0390000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.0400000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.0410000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.0420000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.0430000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.0440000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.0450000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.0460000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.0470000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.0480000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.0490000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.0500000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.0510000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.0520000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.0530000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.0540000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.0550000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.0560000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.0570000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.0580000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.0590000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.0600000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.0610000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.0620000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.0630000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.0640000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.0650000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.0660000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.0670000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.0680000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.0690000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.0700000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.0710000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.0720000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.0730000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.0740000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.0750000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.0760000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.0770000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.0780000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.0790000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.0800000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.0810000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.0820000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.0830000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.0840000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.0850000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.0860000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.0870000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.0880000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.0890000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.0900000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.0910000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.0920000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.0930000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.0940000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.0950000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.0960000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.0970000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.0980000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.0990000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.1000000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.1010000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.1020000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.1030000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.1040000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.1050000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.1060000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.1070000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.1080000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.1090000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.1100000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.1110000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.1120000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.1130000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.1140000000000000e+03   0.0000000000000000e+00  -2.4045837929790315e-03   1.4449999999999999e+01
   1.1150000000000000e+03   0.0000000000000000e+00  -1.9207991437319549e-02   1.4449999999999999e+01
   1.1160000000000000e+03   0.0000000000000000e+00  -4.7557742029250782e-02   1.4449999999999999e+01
   1.1170000000000000e+03   0.0000000000000000e+00  -9.5050355203031067e-02   1.4449999999999999e+01
   1.1180000000000000e+03  -4.9999999999839767e-01  -1.7284993059972120e-01   1.4449999999999999e+01
   1.1190000000000000e+03   0.0000000000000000e+00  -9.6219516648389347e-02   1.3949999999999999e+01
   1.1200000000000000e+03   0.0000000000000000e+00  -5.1267504517080398e-02   1.3949999999999999e+01
   1.1210000000000000e+03   0.0000000000000000e+00  -2.7108003265021496e-02   1.3949999999999999e+01
   1.1220000000000000e+03   0.0000000000000000e+00  -1.6890949736206085e-02   1.3949999999999999e+01
   1.1230000000000000e+03  -5.0000000001527933e-02  -1.6695870017948256e-02   1.3949999999999999e+01
   1.1240000000000000e+03   0.0000000000000000e+00  -4.7989926762712631e-03   1.3899999999999999e+01
   1.1250000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.1260000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.1270000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.1280000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.1290000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.1300000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.1310000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.1320000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.1330000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.1340000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.1350000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.1360000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.1370000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.1380000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.1390000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.1400000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.1410000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.1420000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.1430000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.1440000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.1450000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.1460000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.1470000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.1480000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.1490000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.1500000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.1510000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.1520000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.1530000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.1540000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.1550000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.1560000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.1570000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.1580000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.1590000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.1600000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.1610000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.1620000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.1630000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.1640000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.1650000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.1660000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.1670000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.1680000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.1690000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.1700000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.1710000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.1720000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.1730000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.1740000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.1750000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.1760000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.1770000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.1780000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.1790000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.1800000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.1810000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.1820000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.1830000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.1840000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.1850000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.1860000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.1870000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.1880000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.1890000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.1900000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.1910000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.1920000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.1930000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.1940000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.1950000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.1960000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.1970000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.1980000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.1990000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.2000000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.2010000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.2020000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.2030000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.2040000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.2050000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.2060000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.2070000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.2080000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.2090000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.2100000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.2110000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.2120000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.2130000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.2140000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.2150000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.2160000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.2170000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.2180000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.2190000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.2200000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.2210000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.2220000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.2230000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.2240000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.2250000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.2260000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.2270000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.2280000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.2290000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.2300000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.2310000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.2320000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.2330000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.2340000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.2350000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.2360000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.2370000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.2380000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.2390000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.2400000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.2410000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.2420000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.2430000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.2440000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.2450000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.2460000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.2470000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.2480000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.2490000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.2500000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.2510000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.2520000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.2530000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.2540000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.2550000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.2560000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.2570000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.2580000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.2590000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.2600000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.2610000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.2620000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.2630000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.2640000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.2650000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.2660000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.2670000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.2680000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.2690000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.2700000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.2710000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.2720000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.2730000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.2740000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.2750000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.2760000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.2770000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.2780000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.2790000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.2800000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.2810000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.2820000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.2830000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.2840000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.2850000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.2860000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.2870000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.2880000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.2890000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.2900000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.2910000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.2920000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.2930000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.2940000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.2950000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.2960000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.2970000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.2980000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.2990000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.3000000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.3010000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.3020000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.3030000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.3040000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.3050000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.3060000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.3070000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.3080000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.3090000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.3100000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.3110000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.3120000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.3130000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.3140000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.3150000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.3160000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.3170000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.3180000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.3190000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.3200000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.3210000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.3220000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.3230000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.3240000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.3250000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.3260000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.3270000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.3280000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.3290000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.3300000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.3310000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.3320000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.3330000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.3340000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.3350000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.3360000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.3370000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.3380000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.3390000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.3400000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.3410000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.3420000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.3430000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.3440000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.3450000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.3460000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.3470000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.3480000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.3490000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.3500000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.3510000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.3520000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.3530000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.3540000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.3550000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.3560000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.3570000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.3580000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.3590000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.3600000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.3610000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.3620000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.3630000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.3640000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.3650000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.3660000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.3670000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.3680000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.3690000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.3700000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.3710000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.3720000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.3730000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.3740000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.3750000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.3760000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.3770000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.3780000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.3790000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.3800000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.3810000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.3820000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.3830000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.3840000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.3850000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.3860000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.3870000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.3880000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.3890000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.3900000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.3910000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.3920000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.3930000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.3940000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.3950000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.3960000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.3970000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.3980000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.3990000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.4000000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.4010000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.4020000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.4030000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.4040000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.4050000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.4060000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.4070000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.4080000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.4090000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.4100000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.4110000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.4120000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.4130000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.4140000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.4150000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.4160000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.4170000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.4180000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.4190000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.4200000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.4210000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.4220000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.4230000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.4240000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.4250000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.4260000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.4270000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.4280000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.4290000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.4300000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.4310000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.4320000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.4330000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.4340000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.4350000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.4360000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.4370000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.4380000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.4390000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.4400000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.4410000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.4420000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.4430000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.4440000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.4450000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.4460000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.4470000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.4480000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.4490000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.4500000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.4510000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.4520000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.4530000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.4540000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.4550000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.4560000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.4570000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.4580000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.4590000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.4600000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.4610000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.4620000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.4630000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.4640000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.4650000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.4660000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.4670000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.4680000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.4690000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.4700000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.4710000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.4720000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.4730000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.4740000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.4750000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.4760000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.4770000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.4780000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.4790000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.4800000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.4810000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.4820000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.4830000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.4840000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.4850000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.4860000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.4870000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.4880000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.4890000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.4900000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.4910000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.4920000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.4930000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.4940000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.4950000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.4960000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.4970000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.4980000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.4990000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.5000000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01


==> LBI Improvements_arXIv_ok/dat/shape_cluster.dat <==
   1.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   9.4656086337810712e-04
   2.0000000000000000e+00   5.0672537824595527e-03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   4.2227114853829608e-04
   3.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00
   4.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00
   5.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   2.2093615394931329e-03   0.0000000000000000e+00   1.8411346162442775e-04
   6.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   4.8552094666650990e-03   6.1381074614940571e-02   5.5196903401338064e-03
   7.0000000000000000e+00   0.0000000000000000e+00   3.3029923598157242e-02   8.1032206912701105e-02   2.5821209590959918e-02   4.9395398432081482e-02   5.3469179091179098e-02   3.6210816989455094e-02
   8.0000000000000000e+00   1.9087592847072382e-01   9.3251250692589507e-02   2.2664435239268485e-01   1.5649206994190848e-01   1.5541748048514176e-01   1.1737241328811114e-01   1.4148595010008891e-01
   9.0000000000000000e+00   3.9688638284091454e-01   2.8749724042167318e-01   3.8395935039167511e-01   3.8504378400795453e-01   2.8002499918103851e-01   3.1810350843927321e-01   3.3399521857013337e-01
   1.0000000000000000e+01   6.1101130324558361e-01   5.8417811891135507e-01   5.6448030534397153e-01   6.1560075980195639e-01   5.6611446306056912e-01   5.8739446432547193e-01   5.8758802341077532e-01
   1.1000000000000000e+01   1.0000000000000000e+00   1.0000000000000000e+00   1.0000000000000000e+00   1.0000000000000000e+00   1.0000000000000000e+00   1.0000000000000000e+00   1.0000000000000000e+00
   1.2000000000000000e+01   6.0302986438684547e-01   5.4466495590259245e-01   4.5755657919552978e-01   6.2940423371357934e-01   5.0129796528780945e-01   6.2969295773425982e-01   5.6953252980279423e-01
   1.3000000000000000e+01   3.3116421139287971e-01   2.9550346159167262e-01   2.3881847874626660e-01   2.9618842649283034e-01   3.1597007349800171e-01   3.0484082047310973e-01   3.2006732603928706e-01
   1.4000000000000000e+01   2.8665770804885665e-01   4.3780258089290057e-02   1.2715170190383748e-01   8.1977687350892989e-02   1.1502441736895783e-01   0.0000000000000000e+00   1.4295928664556426e-01
   1.5000000000000000e+01   1.9072021047119453e-01   0.0000000000000000e+00   8.3280272516164003e-02   1.1708040253885185e-01   3.6550334406624072e-02   0.0000000000000000e+00   6.0652974680910444e-02
   1.6000000000000000e+01   1.5277206128884719e-02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.6014562880953240e-02
   1.7000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   1.6153738538212392e-02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   2.1645928595601187e-03
   1.8000000000000000e+01   1.2235766105695825e-01   0.0000000000000000e+00   1.0329783067241128e-02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3154537185103815e-02
   1.9000000000000000e+01   7.8111596421281126e-02   0.0000000000000000e+00   1.7680627628345269e-02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.2989058548536154e-02
   2.0000000000000000e+01   9.3549165589324426e-02   0.0000000000000000e+00   1.3023412110395410e-02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   8.8810481416433194e-03
   2.1000000000000000e+01   1.0482853116256433e-01   0.0000000000000000e+00   1.5864590651088261e-02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0057760151137716e-02


==> changelog.txt <==


 Changelog history of the IEEEtran LaTeX class.
 2015/08/26
 by Michael Shell (MDS)
 http://www.michaelshell.org/


 2015/08/26 V1.8b (MDS) changes:

 1) Added new comsoc mode for the IEEE Communications Society.
    This mode (at present) only invokes the use of the newtxmath math fonts.
 
 2) Revised IEEEeqnarray column specifications to work with active " 
    (or other punctuation catcode changes) as with babel under the
    german or ngerman language modes. 
    Thanks to Stefan M. Moser for reporting this problem.

 3) Added \indexspace and other index related macros as newer versions of
    article.cls now do. These macros are needed to avoid an error when
    using the glossaries package.
    Thanks to Sebastian Nyberg for suggesting this change.

 4) Fixed odd/even page header font bug under compsoc mode and
    other page style code improvements.
    Thanks to Marco Paolieri for reporting this problem.

 5) Added hooks to allow for easy control of spacing above title.

 6) Added the \IEEEnoauxwrite command.
    Thanks to Sudarshan Mukherjee for suggesting this feature.


 2014/09/17 V1.8a (MDS) changes:

 1) Extensive rework of the compsoc mode to comply with the latest standards
    of the IEEE Computer Society.

 2) Internal code improvements for page setup and command argument
    processing.

 3) Fixed abstract, index terms and diamond line for compsoc technotes.
    Thanks to Dimitris Schinianakis for reporting this problem.

 4) New cspaper option to support the special trim paper size
    (7.875in x 10.75in) used in actual Computer Society journals. For
    compsoc journal mode, typesetting will not be altered by the use of this
    option.

 5) New \IEEEraisesectionheading{} command to provide for the special raised
    first section heading of Computer Society journal papers.

 6) Increased \clubpenalty, \widowpenalty, \displaywidowpenalty to
    discourage paragraph breaks at the first and last lines.
    Thanks to Dirk Beyer for suggesting this change.

 7) Added lines per column console message.


*******
 2012/12/27 V1.8 (MDS) changes:: 

 1) New transmag class option to support the IEEE Transactions on Magnetics
    format. Thanks to Wei Yingkang, Sangmin Suh and Benjamin Gaussens
    for suggestions and beta testing.

 2) The \IEEEcompsoctitleabstractindextext and 
    \IEEEdisplaynotcompsoctitleabstractindextext
    commands have been deprecated in favor of their
    \IEEEtitleabstractindextext and \IEEEdisplaynontitleabstractindextext
    (observe that the "not" has changed to "non") equivalents. This change
    generalizes and decouples them from compsoc mode because the new
    transmag mode also uses them now.

 3) Added new *-forms of \IEEEyesnumber*, \IEEEnonumber*, \IEEEyessubnumber*,
    and \IEEEnosubnumber* (the non-star form of the latter is also new) which
    persist across IEEEeqnarray lines until countermanded. To provide for
    continued subequations across instances of IEEEeqnarrays as well as for
    subequations that follow a main equation (e.g., 14, 14a, 14b ...)
    \IEEEyessubnumber no longer automatically increments the equation number
    on it's first invocation of a subequation group. Invoke both
    \IEEEyesnumber\IEEEyessubnumber together to start a new
    equation/subequation group.
 
 4) Hyperref links now work with IEEEeqnarray equations.
    Thanks to Stefan M. Moser for reporting this problem.

 5) Fixed \markboth so that it does not cause an error with babel.sty.
    Thanks to Frank Meier for suggesting this change.

 6) Change all instances of ~ to \nobreakspace to avoid
    
    ! Argument of \language@active@arg~ has an extra }
    
    figure caption error with bable.sty under spanish. Thanks to
    Manuel Olivares and Javier Bezos for suggesting this change.

 7) Allow line breaks within long theorem names.
    Thanks to Miquel Payaro for suggesting this change.

 8) Revised \IEEEeqnarraymulticol{} to allow inner alignments without
    requiring extra containing braces to prevent an incomplete \ifx error.
    Thanks to Stefan M. Moser and Auke van der Valk for reporting this
    problem.

 9) Revised spacing at top of top figures and tables to better
    align with the top main text lines as IEEE does in its journals. 
    Thanks to Dirk Beyer for reporting this issue and beta testing.

10) Removed support for legacy IED list commands, legacy QED and proof
    commands and the legacy biography and biographynophoto environments.
    IEEEtran no longer defines or references \labelindent so as to
    avoid namespace problems with list packages that define it.
    Thanks to Sven Köhler for reporting the problem with enumitem.sty.


*******
 2007/03/05 V1.7a (MDS) changes:

 1) Corrected problem of unwanted two column peer review title page format.
    Thanks to Virgilio Rodriguez for reporting this bug.

 2) "depreciated" -> "deprecated". Thanks to Virgilio Rodriguez for
    suggesting this change.



*******
 2007/01/11 V1.7 (MDS) changes:

 1) New class option compsoc to support the IEEE Computer Society format.

 2) New class option captionsoff disables the display of figure/table
    captions. endfloat.sty is now mentioned in the docs. Thanks to Geoff
    Walker for suggesting these changes.

 3) Fixed compatibility issues with subfig.sty and caption.sty. Thanks to
    Steven Douglas Cochran and Axel Sommerfeldt for suggesting this change.

 4) New \CLASSINPUT, \CLASSOPTION and \CLASSINFO interface allows for more
    user control and conditional compilation.

 5) \ifcenterfigcaptions (\centerfigcaptionstrue, \centerfigcaptionsfalse),
    \CMPARstart and \overrideIEEEmargins have been removed and no are
    longer supported. The effect of \overrideIEEEmargins can be mimicked
    via the more general \CLASSINPUT interface:
    % US letter paper:
    \newcommand{\CLASSINPUTinnersidemargin}{0.775in}
    \newcommand{\CLASSINPUToutersidemargin}{0.585in}
    % A4 paper:
    \newcommand{\CLASSINPUTinnersidemargin}{17mm}
    \newcommand{\CLASSINPUToutersidemargin}{11.647mm}

 6) Several commands and environments have been deprecated in favor of
    replacements with IEEE prefixes to better avoid potential future name
    clashes with other packages. Legacy code retained to allow the use of
    the obsolete forms (for now), but with a warning message to the console
    during compilation:
    \IEEEauthorblockA, \IEEEauthorblockN, \IEEEauthorrefmark,
    \IEEEbiography, \IEEEbiographynophoto, \IEEEkeywords, \IEEEPARstart,
    \IEEEproof, \IEEEpubid, \IEEEpubidadjcol, \IEEEQED, \IEEEQEDclosed,
    \IEEEQEDopen, \IEEEspecialpapernotice. IEEEtran.cls now redefines
    \proof in way to avoid problems with the amsthm.sty package.
    For IED lists:
    \IEEEiedlabeljustifyc, \IEEEiedlabeljustifyl, \IEEEiedlabeljustifyr,
    \IEEEnocalcleftmargin, \IEEElabelindent, \IEEEsetlabelwidth,
    \IEEEusemathlabelsep

 7) These commands/lengths now require the IEEE prefix and do not have
    legacy support: \IEEEnormaljot.
    For IED lists: \ifIEEEnocalcleftmargin, \ifIEEEnolabelindentfactor,
    \IEEEiedlistdecl, \IEEElabelindentfactor

 8) \normalsizebaselineskip skip replaced by
    \CLASSINFOnormalsizebaselineskip (nonrubber dimen) length.
    Also, new \CLASSINFOnormalsizeunitybaselineskip (nonrubber dimen)
    provided.

 9) Now defaults to using Alpha numbering rather than Roman for appendices
    numbering. This is because Alpha numbering is more common and avoids
    problems with theorem numbering. \ifuseRomanappendices
    (\useRomanappendicestrue, \useRomanappendicesfalse) is no longer
    supported. Instead, use the new class option romanappendices if Roman
    appendices numbering is desired. Thanks to Leonid Mirkin for reporting
    the problem with theorems in appendices and suggesting changes.

10) Improved paper size setting code for pdflatex.

11) Better handling of theorem numbering when using the section counter
    within the appendix(cies). Thanks to Leonid Mirkin for suggesting
    this change.

12) Fixed bug that caused equations at the end of theorems to be too
    close to the line below them.

13) Provided hook to conference mode console notice and changed notice to
    better support conferences that use A4 paper. Thanks to Volker Kuhlmann
    for suggesting this change.

14) \IEEEauthorrefmark made robust to allow it to be used in \thanks
    without a leading \protect

15) Improved \textunderscore to provide a much better fake _ when used with
    OT1 encoding. Under OT1, detect use of pcr or cmtt \ttfamily and use
    available true _ glyph for those two typewriter fonts.

16) Revised internal \@sect command to be more robust for users who employ
    modified section heading formats. Thanks to Zarko F. Cucej for
    suggesting this change.

17) Improved \thesubsubsection definition to prevent breaks at the hyphen.
    Thanks to Moritz Borgmann for suggesting this change. Thanks to
    Dan Luecking and Heiko Oberdiek for explaining some of the various
    alternatives and techniques to fix it.

18) No longer provide \NAT@parse hack to get cite.sty to play (somewhat)
    with hyperref.sty as this is already included in cite.sty version
    4.0 (2003-05-27) and later.

19) At the beginning of document, set the default style of url.sty to be
    the same as the current text font - as is done in IEEE journals.

20) Corrected excessive line spacing in journal table captions. Thanks to
    Moritz Borgmann for suggesting this change.

21) Corrected \thesubsubsection to use the "I-A1" format IEEE uses rather
    than "I-A.1" as was done before. Ditto for \theparagraph. Thanks to
    Moritz Borgmann for suggesting this change.

22) Enclose papersize specials within \AtBeginDvi in case someone wants
    to make a format with IEEEtran. Thanks to Moritz Borgmann for
    suggesting this change.

23) Eliminated the small space after abstract and keywords dash as IEEE
    now does. Thanks to Moritz Borgmann for suggesting this change.

24) IEEEkeywords is no longer locked out in conference mode

25) Increase defaults of \binoppenalty and \relpenalty to discourage
    breaks within equations. Thanks to Moritz Borgmann for suggesting
    this change.

26) Support optional argument for IEEEproof. Thanks to Ingo Steinwart for
    suggesting this change. Also, start a new \par with \IEEEproof.

27) Add support for an optional argument to \bstctlcite.

28) Changed \topfraction and \dbltopfraction from 1.0 to 0.9. Thanks to
    Donald Arseneau for suggesting this change.


*******
 2005/09/13 V1.6c (MDS) changes:

 1) Changed endfigure/endfloat definitions so as not to cause problems with
    preview-LaTeX and other packages. Thanks to Stephan Heuel and David
    Kastrup for reporting this problem.



*******
 2002/11/18 V1.6b (MDS) changes:

 1) Fixed problem with figure captions when using hyperref. Thanks to 
    Leandro Barajas and Michael Bassetti for reporting this bug.

 2) Provide a fake nabib command \NAT@parse so that hyperref will not
    interfere with the operation of cite.sty. However, as a result citation
    numbers will not be hyperlinked. Also, natbib will not be able to work
    with IEEEtran. However, this is perhaps the best solution until
    cite.sty and hyperref.sty are able to co-exist with each other.
    It easy enough to override the fake command via:
    \makeatletter
    \let\NAT@parse\undefined
    \makeatother

 3) Revised font selection method so as not to have problems when used
    with setspace.sty. Thanks to Zhang Yan for reporting this bug.

 4) Added \special to feed papersize to dvips. Thanks to Moritz Borgmann 
    for suggesting this feature.

 5) In addition to the IEEE IED lists, the original IED style list
    environments (as is done in article.cls) are now provided as
    LaTeXitemize, LaTeXenumerate, and LaTeXdescription. Also, users can
    now redefine \makelabel within IEEE IED list controls. There may be
    some use for this in specialized applications. Thanks to Eli Barzilay
    for suggesting this feature.

 6) \table* now defaults to \footnotesize text like \table.

 7) The draft modes now no longer force a pagebreak after the title.
    Thanks to Christian Peel for suggesting this change.

 8) New draftclsnofoot mode is like draftcls, but does not display the
    date and the word "DRAFT" at the foot of the page. Thanks to
    Christian Peel for suggesting this feature.

 9) New peerreview and peerreviewca modes with \IEEEpeerreviewmaketitle
    command allows for a "cover" titlepage for anonymous peer review.
    Except for the cover titlepage, peerreview is much like journal mode.
    peerreviewca is like peerreview, but allows the author names to be
    entered and formatted as under conference mode so that author
    affiliations and contact information can be easily seen on the cover
    page. Thanks to Eric Benedict for suggesting this feature.



*******
 2002/08/13 V1.6 (MDS) changes:
 
 1) Added conference mode via conference option. Defaults to the
    traditional journal mode. e.g., \documentclass[conference]{IEEEtran}
 
 2) Added support for A4 paper via new a4paper option. Pdflatex's paper
    size lengths are now automatically set to the proper paper size being
    used.
 
 3) Revised margins again. Page text is now horizontally centered.
    Conference mode increases the top and bottom margins with the bottom
    margin being slightly larger. For A4 paper, the top margin and text
    typesetting will not change from those of US letter paper, but the side
    margins will be smaller and the bottom margin will be larger than that
    of US letter. All per IEEE specs.

 4) Fixed footnote line spacing anomaly in draft mode. 
    Thanks to Alberto Rodriguez for reporting this bug.
    
    Also, slightly revised footnote and \thanks note spacing.
    Set \interfootnotelinepenalty=10000 to prevent LaTeX
    from breaking footnotes across multiple pages or columns.

 5) Fixed bug that caused overwritten photo areas and sometimes anomalous
    spacing when a new paragraph was started within a biography. Also,
    the presence of \par's, new lines or spaces at the beginning of
    abstract, keywords, biography, or biographynophoto will no longer
    affect the first word spacing.
    Thanks to Eric Durant for reporting this bug.
    
    The biography environment now does a better job in preventing
    a biography photo area from being broken across pages or columns.

 6) Fixed whitespace between \cite entries bug. i.e.,
    both \cite{einstein24, knuth84} and \cite{einstein24,knuth84}
    are now valid. \cite is now a robust command as it should be.
    IEEEtran now no longer defines the old non-standard \shortcite or 
    \citename.
    
    The base IEEEtran.cls does not sort citation numbers or produce ranges
    for three or more consecutive numbers. However, V1.6 of IEEEtran.cls 
    now pre-defines the following format control macros to facilitate easy
    use with Donald Arseneau's cite.sty package (tested with cite.sty V3.9):  

    \def\citepunct{], [}
    \def\citedash{]--[}
    
    cite.sty is standard on most LaTeX sytems and can be obtained from
    www.ctan.org. Thanks to Donald Arseneau for creating cite.sty,
    providing the required format arguments to produce the IEEE style
    and designing a cite interface capable of handling the IEEE citation
    style.
    
    Note: Historically, IEEE has wanted authors to "hardcode" symbolics.
    (i.e., replace all \cite{} with fixed [x]). However, it now seems that
    most electronic manuscript submissions to IEEE are in .pdf format, and 
    as such, do not require the LaTeX document reference numbers to be hard
    coded. If an author is required to submit actual LaTeX files, I do
    recommend that the bibliography file (.bbl) be copied into the .tex
    document and the \bibliographystyle{} and \bibliography{} commands be
    commented out so that the .tex file does not depend on (potentially
    lengthy and/or confidential) external bibliography database files

 7) Adjusted some spacing parameters. The spacing above and below equations
    has been revised (to a typical IEEE value). \jot now has a decent value.
    The title text is now exactly 24pt. (On a related note, \fontsubfuzz has
    been increased to 0.9pt to prevent annoying font substitution warnings
    when using the Computer Modern fonts that use the 24.88pt size.)
    In V1.6, \small is now 8.5pt in 9pt docs because \footnotesize is 8pt.
    For 9pt docs, you should probably go ahead and use \footnotesize when
    you need text a little smaller than \normalsize.
    The interword spacing has been adjusted to be extremely close to that
    which IEEE uses. You can use a new class option, nofonttune, if you need
    to disable the adjusting of the interword spacing. This adjustment and
    an increase to \hyphenpenalty have greatly reduced the amount of
    hyphenation in a typical paper.
       The baselineskip for the normalsize fonts has been tweaked to reduce
    underfull vboxes on journal paper columns with only paragraphs. 
    Conference mode does the same thing but by also tweaking the \textheight
    slightly off 9.25in (IEEE spec) to ensure an integer number of lines per
    page. Draft (also draftcls) mode has also been revised to reduce
    underfull vbox warnings. However, draft mode can still produce underfull
    vboxes (a direct result of the increase in line spacing and margins) if:
    A non-normalsize font occupies an entire column (abstract and index
    terms take up a whole column by themselves); or the beginning of a
    section occurs near the end of a column and cannot be squeezed into the
    bottom, etc. This is normal as draft mode's liberal spacings cannot
    guarantee perfect formatting.

 8) New biographynophoto environment for biographies without photos.
    Usage: 
    
    \begin{biographynophoto}{author name}
    biography text here 
    \end{biographynophoto}
    
 9) Fixed bug that produced multiple table of contents entries for papers
    with more than one biography. Also, biography now works better with
    hyperref.
 
10) New \sublargesize font size command provides for 11pt text in a 10pt
    document. (Needed for things like author names.) For documents not
    using 10pt normal size text, \sublargesize is currently identical 
    to \large.

11) New \IEEEmembership command to provide correct font to indicate IEEE
    membership for journal papers.

12) Fixed author name line overflow problem when in journal mode. This
    problem had been introduced in V1.5 in my rush to get \and to work for
    conferences. \and is unneeded (and invalid) in journal mode. For 
    conference mode, \and will work as expected and features an optional
    spacing argument. i.e., \and[\hspace{5ex}] 
    \and will default (recommended) to using \hfill which will result in
    equal spacing between author blocks.
 
13) New \authorblockN, \authorblockA and \authorrefmark commands to 
    facilitate easy formatting of author names, affiliations and cross
    reference symbols, respectively, when in conference mode. These 
    three commands are to be used only for conference papers.
    In conference mode, \author text is placed within a modified tabular
    environment (somewhat like article.cls). So, within \author in
    conference mode, you should not try to enclose multiple \\ within an
    environment or command (other than the argument braces of
    \authorblockX{}). For example:
    
    \author{\authorblockN{{John Doe \\ Jane Doe}}} % WRONG!
    
    will generate an error. 
  
    Note that font size/attribute changes will now persists across \\
    within \author. (But, not across author blocks nor across \and.)
    However, with the new commands, there should be no need to alter any
    font attributes within \author. All text sizing and spacing within 
    \author{} and the author block commands is per IEEE specs for both 
    conference and journal modes. (In conference mode, the author names
    are only very slightly larger than the affiliations which are in normal
    size.) For specialized applications you can alter the justification of
    author lines by placing \hfill at the beginning or at the end of a line.
    The interline spacing within \author is determined by the font
    attributes that are in effect at the end of each line within author.
 
14) Because the titles and author name blocks use different font
    sizes/styles from the main text, it was possible that two column papers
    with titles that span both columns (standard journal and conference
    papers, but not technotes) with certain numbers of lines for the title
    and authors' name/affiliations can cause underfull vbox problems
    (paragraphs with large spacings between them) in the second column of
    the main text on the title page - if there were no new sections,
    equations or figures in this column (they would provide some needed
    rubber spacing). The use of things like special paper notices and
    publisher ID marks also affected this issue. The problem could not
    happen in the first column because the first column has a rubber length
    around the heading of the first section. Furthermore, problems seldom
    occurred on pages after the first as the margins had been chosen not to
    cause it with the popular font sizes. Rubber lengths after the author
    names would not fix this problem.
       Auto-calculating a "good" spacing after the title is a tad difficult
    to do in LaTeX. However, I am pleased to report that V1.6 has this new
    capability - "dynamically determined title spacing". IEEEtran will now
    measure the height of all the title and author text in \maketitle
    and then calculate a rigid (non-rubber) spacer to follow that meets
    IEEE specs and also produces a \textheight on the title page that
    ensures an integer number of normalsized lines on the rest of the page.
    Single column  papers, and two column papers with the title entirely in
    column one (technotes) do not need dynamic rigid spacing and therefore
    use standard rubber spacers.
    
    Note: This problem can still crop up if you use floats that span both
    columns (i.e., figure*). It has been a decade+ long limitation with
    LaTeX that the stretchable portion of \dbltextfloatsep is ignored. 
    If you get a problem with underful vbox warnings and paragraphs that
    "are pulled apart" on page with a float that spans both columns, tweak
    the space between the figure and the main text a little:
    
    \vskip 5pt
    \end{figure*}
    
    If you can't find a value that fixes both columns, you are going to
    have to put a rubber spacer somewhere in one or both of the columns.
15) Because of change #14 above, those of you using \pubid will, as of V1.6,
    have to place it *before* \maketitle in order for it have the intended 
    affect. The dynamic spacer algorithm must see if you are using \pubid
    when \maketitle is called. \pubidadjcol works as before except that it
    now has additional logic to prevent it from doing anything if \pubid
    was never called.
    
16) In some unusual, non-standard circumstances, an author may desire to
    alter the spacing after the title area or put some unusual text above
    the main text. For instance, to stop a bad break when a new section
    occurs right at the start of the second page. This is difficult to do
    when the title spans both columns of two column text since LaTeX treats
    such title text as a type of float. A new command,
    \IEEEaftertitletext{}, gives access to the end of that produced by
    \maketitle. The types of things that can go into \IEEEaftertitletext
    are the same as those into \twocolumn[] - no \par, but \\ are OK. There
    is no restriction on the range of spacings that can be used. e.g.,
    \IEEEaftertitletext{\vspace{-100pt}} will push the main text well into
    the title and \IEEEaftertitletext{\vspace{100pt}} will push it far down
    the page. You will have complete control. If used, place
    \IEEEaftertitletext{} before \maketitle like \title and \author.
    IEEEtran's dynamic title spacing intentionally does not take into
    consideration the contents of \IEEEaftertitletext{} when determining
    the spacer after the title area (otherwise it would try to second
    guess you), so the user will have manually adjust the height of the
    contents in \IEEEaftertitletext{} if the problem discussed in #14 above
    should develop. A safe bet is to keep the height of contents of
    \IEEEaftertitletext{} to integer multiples of \baselineskip, e.g.,
    \IEEEaftertitletext{\vspace{-1\baselineskip}} 
    
    Because it can result in an IEEE nonstandard format, the use of
    \IEEEaftertitletext{} is discouraged. Possible uses include (1) the use
    of IEEEtran for non-IEEE work with different title spacing requirements,
    or (2) as an emergency manual override if a problem should develop in 
    IEEEtran's automatic spacing algorithm.
 
17) completely rewritten \PARstart to:
    a. no longer have problems when the user begins an environment
       within the paragraph that uses \PARstart.
    b. auto-detect and use the current font family
    c. revise handling of the space at the end of the first word so that
       interword glue will now work as normal.
    d. produce correctly aligned edges for the (two) indented lines.

    Because the current font family is now auto-detected, there is no
    longer any need for \CMPARstart - it is now the same as \PARstart.
   
18) There is now a new "open box" Q.E.D. symbol (\QEDopen) as well as the
    original default (\QED) closed one (\QEDclosed). Some journals use
    the open form. To make \proof use the open form, just do:
    \renewcommand{\QED}{\QEDopen}

19) Additional \typeout{} notices added to warn the user when unusual 
    settings/commands are detected or as reminders to avoid common errors
    when in conference mode.

20) IEEEtran now provides \abovecaptionskip and \belowcaptionskip skip
    registers because article class provides them and some packages
    may error if they are missing. However, IEEEtran only uses 
    \abovecaptionskip for actual caption spacing.

21) Fixed bug that prevented users from redefining the section headings
    to use arabic digits. Thanks to Richardt H. Wilkinson for reporting
    this bug.

22) Code cleaned up to be more efficient with the use of TeX registers;
    removed some old LaTeX 2.09 code; revised option processing to 
    LaTeX2e standard; eliminated unwanted "phantom" spaces in some
    environments.

23) Added new \IEEEeqnarray, \IEEEeqnarraybox, \IEEEeqnarrayboxm and 
    \IEEEeqnarrayboxt environments to provide superior alternatives to the
    standard LaTeX \eqnarray, \array and \tabular. Additional new support
    commands include \IEEEeqnarraydecl, \IEEEeqnarrayboxdecl,
    \IEEEeqnarraymathstyle, \IEEEeqnarraytextstyle, \yesnumber.
    \IEEEnonumber, \IEEEyesnumber, \IEEEyessubnumber, \IEEEeqnarraynumspace,
    \IEEEeqnarraymulticol, \IEEEeqnarrayomit, \IEEEeqnarraydefcol,
    \IEEEeqnarraydefcolsep, \IEEEeqnarrayseprow, \IEEEeqnarrayseprowcut,
    \IEEEeqnarrayrulerow, \IEEEeqnarraydblrulerowcut,
    \IEEEeqnarraystrutmode, \IEEEeqnarraystrutsize,
    \IEEEeqnarraystrutsizeadd, \IEEEvisiblestrutstrue,
    \IEEEvisiblestrutsfalse and \IEEEstrut.
    These are documented in the user's guide.
    
24) V1.6 changed back to using () around theorem names (which are also now
    in italics) as this is what IEEE is using now. Thanks to Christian Peel
    for reporting this. Also, when section numbers are used as the first
    part of theorem numbers, display them in arabic, not Roman.
    
25) New \IEEEtriggeratref{X} command allows a page break to be triggered
    just before the given reference number "X". This is most useful when
    balancing the columns on the last page and a \newpage between references
    is desired. \IEEEtriggercmd{X} allows a different command to be executed
    at trigger.



*******
 2001/07/26 V1.5 (MDS) changes:


 1) Fixed \and within \author bug: (! Misplaced \crcr. \endtabular ->\crcr)
    Thanks to Rainer Dorsch for discovering and reporting that \and 
    did not work.
    
 2) Fixed the biography environment so that if a biography's text is shorter
    than the area allocated for the photo, a collision with the next
    biography does not occur. You can now put real graphics (using the
    graphicx package) into the biography photo box with a new optional 
    argument of the biography command! For example:
    
    \begin{biography}[{\includegraphics[width=1in,height=1.25in,clip,
                      keepaspectratio]{./tux.eps}}]{Linux Penguin}
    
    will use the specified graphic as the author's photo. The photo area is
    exactly 1in wide by 1.25in high - as is done in IEEE Transactions. Try
    to keep the same 4:5 aspect ratio if scanning/cropping your photos. 
    Note the need for the extra set of enclosing braces around the
    \includegraphics. Without it, The LaTeX parser may get confused when it
    sees the \includegraphics's brackets within the biography's optional
    argument. Due to the length of the \includegraphics command, you may
    wish to define your own shorthand form of it. I have not done so with
    IEEEtran to prevent dependence on the graphicx package. If you do not
    use the optional argument, or leave it empty, a standard frame box
    with the words "Place Photo Here" will be used. If you want the space
    to remain completely empty, you can do:
    
    \begin{biography}[\mbox{}]{The Invisible Man} 
    
    The interface to biography's optional argument is into a
    1in X 1.25in minipage in which the argument text is centered both 
    horizontally and vertically:
    
    \begin{minipage}[b][1.25in][c]{1in}%
    \centering
    #1%
    \end{minipage}
    
    Within the biography environment, \unitlength is set to 1in.
    With this in mind, you can even design your own custom frameboxes.
    For instance:
    
    \begin{biography}[\framebox(1,1.25){\parbox[][\height
                     ][c]{0.9in}{\centering PLACE\\ PHOTO\\
                                  HERE}}]{Author Name}
    
    will yield the same type of result as the default photo box.
    
    Thanks to Herbert Voss for discovering the collision bug, suggesting
    the ability to handle graphics and providing some prototype code.



*******
 2001/03/15 V1.4 (MDS) changes:


 1) New "draftcls" and "final" options have been added.
    Thanks to Dragan Cvetkovic for suggesting an option like draftcls.
    
 2) Documentation changes to reflect the fact that this IEEEtran.cls 
    is no longer beta test.

 3) Slightly revised caption sizes. Figure and table captions are now 
    in \footnotesize, not \small as before.

 4) Allow user to control figure caption justification. IEEEtran.cls 
    normally defaults to left justified as is done in Transactions.
    However, for conferences, you may wish to issue the command:
    \centerfigcaptionstrue
    in the preamble. Short (less than one line long) figure captions
    will then be centered. Multi-line figure captions will always be 
    properly left justified. V1.6: This is already done for you when
    using the conference mode.



*******
 2001/01/18 V1.3 
 Michael Shell (MDS) made extensive changes and additions:


 BUGS FIXED (and many others too numerous to mention!):
 1) Fixed improper alignment with itemized, enumerated and
    description lists. Added new controls to these three
    environments so that it is easy to get the alignment IEEE
    uses. Furthermore, the itemize, enumerate and description lists
    no longer force a new paragraph to begin at the end the list
    (\par). (Sometimes lists are used within paragraphs.) 
 
 2) JVH's fixes now allow things like $\mathbf{N}(0,P(0))$
    to work properly without needing the extra braces:
    ${\mathbf{N}}(0,P(0))$. There is no longer any dependence
    on the "rawfonts" and "oldlfont" packages. Thanks Juergen! 
 
 3) Fixed underfull hbox errors and incorrect reference number
    alignment when the number of references in the bibliography
    exceeded 9 entries (which is almost every paper!).
  
 4) Removed dependence on the LaTeX sizexx.clo files.
    Now, 9pt documents should work correctly even on systems that
    lack a size9.clo file. This is most often used in conjunction
    with the option "technote" for "correspondence" papers like those
    in IEEE Transactions on Information Theory. For virtually all
    other papers, 10pt is used and so it is the default.
    Some improper font sizes have been corrected. \footnotesize is
    now 8pt in 9pt docs, so footnotes in technotes should be the
    correct size now. 
 
 5) Added \interlinepenalty within the bibliography section to discourage
    LaTeX from breaking within a reference. IEEE almost never breaks within
    a reference and when they do it is usually in technotes
    (correspondence papers). You may get an underfull vbox warning in the
    bibliography indicating that the spacing just before the "REFERENCES" 
    section is larger than normal, but the final result will be more like 
    what IEEE will publish. See the comments in the BIBLIOGRAPHY section
    around line 2034 below if you want to change this behavior.

 6) No longer "blows up" when you use \paragraph and have a table
    of contents.
 
 7) Theorem environment changed, (but for V1.6, back to the old way, sigh).
 
 8) Figure captions adjusted: IEEE left (not center) justifies
    figure captions (for journals) and does not indent figure caption text.
 
 9) Adjusted some spacings in the table of contents(TOC))/list-of-figures/
    list-of-tables so that section/table numbers will not so easily 
    collide with the titles. Section VIII was usually the worst offender.
    Still doesn't right justify the section numbers, but neither does 
    article.cls (This must be why LaTeX likes the x.y.z section numbering
    scheme unlike I, II, III, etc. of IEEE. )
    It may be "normal" as it is (left justified). sigh.
 
10) Now uses "index terms" now as a heading instead of "keywords".
    Furthermore, the "index terms" and "abstract" headings are in bold
    italic. This is how IEEE does things.

11) \thebibliography and \biography now put entries into
    the table of contents for you.


*******




 *******
 2000/09/06 (JVH) changes: (now designated as V1.2)
 
 made some corrections to get closer to LaTeX2e
 20000906 Juergen v.Hagen
 vonhagen@ihefiji.etec.uni-karlsruhe.de

 Permission to redistribute granted as of December 2000.
 *******





 *******
 
 1996 (JWD) LaTeX2e version: (now designated as V1.1)
  
 In the most recent TeXhax digest, there was a request for a copy of
 IEEEtrans.sty modified to work with LaTeX2e.  I have a version I
 modified to make it IEEEtrans.cls, which I have sent to the person
 making the request and am now sending to you to consider posting to
 the archives.
 --
 Jon Dixon
 dixonj@colorado.edu
 http://spot.colorado.edu/~dixonj/

*******





*******

 30-August-1993 original LaTeX 2.09 version (IEEEtran.sty),
 (now designated as V1.0):

 by Gerry Murray and Silvano Balemi
 Automatic Control Lab, ETH Zurich, Switzerland
 balemi@aut.ee.ethz.ch

*******





==> dat/Coeff_Equalizer_all.dat <==
   2.5000000000000000e+01   9.7571428571428576e-01   2.3209283713485394e-04   8.0387213521126699e-01
   2.9000000000000000e+01   9.7571428571428576e-01   1.7406962785114047e-04   8.4012428757393165e-01
   3.5000000000000000e+01   9.7571428571428576e-01   1.0070694944644525e-04   8.9384710539355372e-01
   3.9000000000000000e+01   9.7571428571428576e-01   1.0070694944644525e-04   8.9384710539355372e-01
   4.5000000000000000e+01   9.7571428571428576e-01   9.0702947845804991e-05   9.0200011570311367e-01
   4.9000000000000000e+01   9.7571428571428576e-01   8.5367480325463524e-05   9.0644056621884261e-01
   1.0700000000000000e+02   9.7285714285714286e-01   6.8027210884353740e-05   9.1981155771615797e-01
   1.2100000000000000e+02   9.7285714285714286e-01   6.4692543684140321e-05   9.2276414125687023e-01
   2.0100000000000000e+02   9.7142857142857142e-01   6.6026410564225691e-05   9.2081648539449457e-01


==> dat/Equal_Convol_Matrix_reduced.dat <==
   1.2050000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.6758921985228945e+01
   1.2051000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.6795900952332786e+01
   1.2052000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.6775760958853454e+01
   1.2053000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.6781753934538290e+01
   1.2054000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.6799595527119294e+01
   1.2055000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.6798670463682118e+01
   1.2056000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.6736266879763882e+01
   1.2057000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.6780962174799882e+01
   1.2058000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.6763316064072185e+01
   1.2059000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.6797964283713533e+01
   1.2060000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.6723655896851913e+01
   1.2061000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.6771639583410551e+01
   1.2062000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.6784980883546652e+01
   1.2063000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.6793916020704231e+01
   1.2064000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.6761310720322854e+01
   1.2065000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.6756496166090720e+01
   1.2066000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.6764069077355153e+01
   1.2067000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.6818684224231987e+01
   1.2068000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.6795901288674223e+01
   1.2069000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.6835493383879296e+01
   1.2070000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.6774191552517838e+01
   1.2071000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.6749341463198611e+01
   1.2072000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.6799314959878778e+01
   1.2073000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.6790997998120755e+01
   1.2074000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.6798241135348960e+01
   1.2075000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.6828366889384341e+01
   1.2076000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.6769716132574981e+01
   1.2077000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.6783077223469000e+01
   1.2078000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.6773803837478475e+01
   1.2079000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.6715099961899927e+01
   1.2080000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.6819567423000976e+01
   1.2081000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.6759455151766446e+01
   1.2082000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.6752139301629697e+01
   1.2083000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.6785884882280172e+01
   1.2084000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.6764429050120295e+01
   1.2085000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.6799703136664167e+01
   1.2086000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.6758283333764847e+01
   1.2087000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.6698673933170980e+01
   1.2088000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.6743092396022487e+01
   1.2089000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.6770276817076365e+01
   1.2090000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.6720446357685748e+01
   1.2091000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.6723931368520223e+01
   1.2092000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.6788878058265574e+01
   1.2093000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.6867764760436181e+01
   1.2094000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.6786921756815183e+01
   1.2095000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.6773414775905490e+01
   1.2096000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.6789986347027771e+01
   1.2097000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.6729863476994112e+01
   1.2098000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.6724933744033123e+01
   1.2099000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.6797398160243734e+01
   1.2100000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.6836621745497592e+01
   1.2101000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.6780537634389077e+01
   1.2102000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.6728160394028897e+01
   1.2103000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.6748172566156935e+01
   1.2104000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.6718979948763373e+01
   1.2105000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.6799408839365210e+01
   1.2106000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.6753815964345577e+01
   1.2107000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.6761822265592162e+01
   1.2108000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.6809599554052841e+01
   1.2109000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.6845328218540573e+01
   1.2110000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.6776175388297929e+01
   1.2111000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.6812926132811459e+01
   1.2112000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.6762835160850202e+01
   1.2113000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.6753702364727793e+01
   1.2114000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.6687199765032911e+01
   1.2115000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.6742727565580015e+01
   1.2116000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.6816919454219953e+01
   1.2117000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.6808797148172179e+01
   1.2118000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.6807038901970731e+01
   1.2119000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.6821884408654892e+01
   1.2120000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.6765578885792390e+01
   1.2121000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.6756629802772597e+01
   1.2122000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.6728763752056288e+01
   1.2123000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.6754984838244585e+01
   1.2124000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.6766948020207028e+01
   1.2125000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.6689994518894764e+01
   1.2126000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.6734940894260856e+01
   1.2127000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.6763672033036890e+01
   1.2128000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.6785722162512847e+01
   1.2129000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.6740366712491241e+01
   1.2130000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.6828249564553346e+01
   1.2131000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.6831464359328216e+01
   1.2132000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.6749783549352731e+01
   1.2133000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.6748594144317686e+01
   1.2134000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.6763968489135351e+01
   1.2135000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.6824247412737989e+01
   1.2136000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.6793247644572460e+01
   1.2137000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.6764740876198942e+01
   1.2138000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.6759713388092049e+01
   1.2139000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.6752810822713492e+01
   1.2140000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.6848481281358154e+01
   1.2141000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.6712044573914742e+01
   1.2142000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.6771843938637005e+01
   1.2143000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.6692739283040549e+01
   1.2144000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.6809662262190681e+01
   1.2145000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.6714633976528056e+01
   1.2146000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.6742528735431794e+01
   1.2147000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.6745125341825396e+01
   1.2148000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.6820528852199146e+01
   1.2149000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.6708284861427156e+01
   1.2150000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.6784353076993963e+01
   1.2151000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.6799501423175876e+01
   1.2152000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.6785247049452529e+01
   1.2153000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.6734059994603754e+01
   1.2154000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.6686855380273030e+01
   1.2155000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.6786630672834551e+01
   1.2156000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.6699030529627645e+01
   1.2157000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.6745166020546950e+01
   1.2158000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.6770352802414102e+01
   1.2159000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.6757231926612700e+01
   1.2160000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.6748591510690073e+01
   1.2161000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.6731267526417625e+01
   1.2162000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.6761117219180960e+01
   1.2163000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.6760969547718577e+01
   1.2164000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.6786937601425297e+01
   1.2165000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.6743478351998654e+01
   1.2166000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.6719307448117029e+01
   1.2167000000000000e+04   0.0000000000000000e+00  -1.7597089573385776e-02   1.6781246498185975e+01
   1.2168000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.6695683528358334e+01
   1.2169000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.6708414495030144e+01
   1.2170000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.6782189275791069e+01
   1.2171000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.6707598208809014e+01
   1.2172000000000000e+04   0.0000000000000000e+00  -2.5200979911681475e-02   1.6722292950356888e+01
   1.2173000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.6691774621432284e+01
   1.2174000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.6688911729974471e+01
   1.2175000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.6748904457599334e+01
   1.2176000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.6859311472349347e+01
   1.2177000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.6734545142981624e+01
   1.2178000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.6784224728493225e+01
   1.2179000000000000e+04   0.0000000000000000e+00  -3.3947715382367766e-02   1.6723937086928199e+01
   1.2180000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.6718287670584012e+01
   1.2181000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.6743074323172497e+01
   1.2182000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.6734104888044797e+01
   1.2183000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.6797648716061254e+01
   1.2184000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.6757790392477133e+01
   1.2185000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.6766105095225473e+01
   1.2186000000000000e+04   0.0000000000000000e+00  -5.3856436829397517e-02   1.6689944832633344e+01
   1.2187000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.6725439021179703e+01
   1.2188000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.6780136611497785e+01
   1.2189000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.6686047950610835e+01
   1.2190000000000000e+04   0.0000000000000000e+00  -1.9428776365029214e+00   1.6721270210640231e+01
   1.2191000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.6754788138323015e+01
   1.2192000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0893087907912225e+01
   1.2193000000000000e+04  -5.7507564616549054e+00  -3.7961412553880303e+00   1.1089088690710708e+01
   1.2194000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0975015375404794e+01
   1.2195000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.1177284630033359e+01
   1.2196000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0562703780181922e+01
   1.2197000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.1159784520383907e+01
   1.2198000000000000e+04   0.0000000000000000e+00  -6.6700533258920086e-02   1.0853615317856185e+01
   1.2199000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0889731314443425e+01
   1.2200000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0931199236169476e+01
   1.2201000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.1026159162558550e+01
   1.2202000000000000e+04   0.0000000000000000e+00  -6.1168397798122269e-02   1.0538670750304442e+01
   1.2203000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.1188146835773358e+01
   1.2204000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.1109123546930796e+01
   1.2205000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.1031337258859278e+01
   1.2206000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.1064276677883818e+01
   1.2207000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.1261189424237141e+01
   1.2208000000000000e+04   0.0000000000000000e+00  -5.0270687146947067e-02   1.0999575043858631e+01
   1.2209000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.1131648888798741e+01
   1.2210000000000000e+04   0.0000000000000000e+00  -1.2582236705897895e-01   1.0716245649785110e+01
   1.2211000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.1081498699572485e+01
   1.2212000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.1004319093128403e+01
   1.2213000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0954698659015452e+01
   1.2214000000000000e+04   0.0000000000000000e+00  -2.0401802668155194e-02   1.1032055283465485e+01
   1.2215000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0600558428654367e+01
   1.2216000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.1041743402295662e+01
   1.2217000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0997602723814326e+01
   1.2218000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.1082880578084911e+01
   1.2219000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0871424963552743e+01
   1.2220000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.1018453805827775e+01
   1.2221000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0682156613554648e+01
   1.2222000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.1046517933766118e+01
   1.2223000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.1090961048844301e+01
   1.2224000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.1202492019457196e+01
   1.2225000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.1034534935885157e+01
   1.2226000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0893245973559045e+01
   1.2227000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0899043737748048e+01
   1.2228000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0764423570484281e+01
   1.2229000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0653924613307604e+01
   1.2230000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0992251841729590e+01
   1.2231000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0807196794726146e+01
   1.2232000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0821706844788421e+01
   1.2233000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0917689990878927e+01
   1.2234000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.1001398774268205e+01
   1.2235000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.1257504471676054e+01
   1.2236000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.1052278413913047e+01
   1.2237000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0995214025429455e+01
   1.2238000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0860908947887717e+01
   1.2239000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0905563047980277e+01
   1.2240000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0773621758615938e+01
   1.2241000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0805075130087207e+01
   1.2242000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.1049949034038264e+01
   1.2243000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.1204710987963953e+01
   1.2244000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.1055467247284042e+01
   1.2245000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.1042265760402323e+01
   1.2246000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0705859679800685e+01
   1.2247000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0803527358129410e+01
   1.2248000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.1240449237369443e+01
   1.2249000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0896554052585454e+01
   1.2250000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0989439389354914e+01
   1.2251000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.1233044424669318e+01
   1.2252000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0990176193514952e+01
   1.2253000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0907546701532585e+01
   1.2254000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0972642824942449e+01
   1.2255000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0683116981622838e+01
   1.2256000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0867810917769880e+01
   1.2257000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.1130958846306411e+01
   1.2258000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.1408668341412856e+01
   1.2259000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0718941328062478e+01
   1.2260000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0592130733075065e+01
   1.2261000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0790679405490835e+01
   1.2262000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.1168001426312253e+01
   1.2263000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0862835109873144e+01
   1.2264000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.1145544234016608e+01
   1.2265000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0997709311389558e+01
   1.2266000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.1174217758343989e+01
   1.2267000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.1178142918964731e+01
   1.2268000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0983558680146420e+01
   1.2269000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.1216444837390643e+01
   1.2270000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.1225872302930727e+01
   1.2271000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.1020127728830291e+01
   1.2272000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0823497915414894e+01
   1.2273000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0854716709816469e+01
   1.2274000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.1181225979670765e+01
   1.2275000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0606208554817826e+01
   1.2276000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.1336842893926718e+01
   1.2277000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.1123296130125604e+01
   1.2278000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.1061852179436526e+01
   1.2279000000000000e+04   0.0000000000000000e+00  -1.7340715750794092e-01   1.1130572756245067e+01
   1.2280000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0869608609015888e+01
   1.2281000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.1035269966474758e+01
   1.2282000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.1093932173811801e+01
   1.2283000000000000e+04   0.0000000000000000e+00  -8.4538734353633904e-02   1.1039959293948378e+01
   1.2284000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0821768090609055e+01
   1.2285000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.1075193426662551e+01
   1.2286000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.1040074870332710e+01
   1.2287000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0919821408206758e+01
   1.2288000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.1031400329727450e+01
   1.2289000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.1189879699364436e+01
   1.2290000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.1236734058065373e+01
   1.2291000000000000e+04   0.0000000000000000e+00  -1.7949043944348739e-01   1.0882293904778704e+01
   1.2292000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.1063069488795787e+01
   1.2293000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0947922786326878e+01
   1.2294000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.1154025430150568e+01
   1.2295000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0990781362469551e+01
   1.2296000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.1188913583377339e+01
   1.2297000000000000e+04   0.0000000000000000e+00  -1.5953887047292833e-01   1.0944721397924651e+01
   1.2298000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0915097027806343e+01
   1.2299000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.1018450518046119e+01
   1.2300000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.1199476252548992e+01
   1.2301000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0726392634457415e+01
   1.2302000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0806914393223831e+01
   1.2303000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.1377851234125750e+01
   1.2304000000000000e+04   0.0000000000000000e+00  -2.3837953909091425e-01   1.0960640145087201e+01
   1.2305000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0746567621801278e+01
   1.2306000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.1216844012533361e+01
   1.2307000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.1001449230063820e+01
   1.2308000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0909261372531962e+01
   1.2309000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0584243100977986e+01
   1.2310000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.1235883793399587e+01
   1.2311000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.1089492487974674e+01
   1.2312000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.1013532727782501e+01
   1.2313000000000000e+04   0.0000000000000000e+00  -2.6762141559588531e-01   1.0697282316658839e+01
   1.2314000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0869701304528721e+01
   1.2315000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0970185807584333e+01
   1.2316000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.1434625582211449e+01
   1.2317000000000000e+04   0.0000000000000000e+00  -3.1009405209639912e-01   1.0941514817429649e+01
   1.2318000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0842309709342342e+01
   1.2319000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.1176779742597772e+01
   1.2320000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0833569940125741e+01
   1.2321000000000000e+04   0.0000000000000000e+00  -1.3881504039617421e-01   1.0834618045211496e+01
   1.2322000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0897302797461855e+01
   1.2323000000000000e+04   0.0000000000000000e+00  -1.5401146235489246e-01   1.0747300264555138e+01
   1.2324000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0631142018994868e+01
   1.2325000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0847423016475597e+01
   1.2326000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0619534242291216e+01
   1.2327000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.1176896625827101e+01
   1.2328000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0992114344577681e+01
   1.2329000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.1029647600453650e+01
   1.2330000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0867597055945645e+01
   1.2331000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0814956608750474e+01
   1.2332000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0915660527483009e+01
   1.2333000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0912646795195908e+01
   1.2334000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.1007902038375221e+01
   1.2335000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.1157932408212314e+01
   1.2336000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0891344878491333e+01
   1.2337000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0742233777035693e+01
   1.2338000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0740003062103920e+01
   1.2339000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0974243056763306e+01
   1.2340000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0807504124606277e+01
   1.2341000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0823854219178447e+01
   1.2342000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0814328827040473e+01
   1.2343000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0952590520874546e+01
   1.2344000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.1219754699691064e+01
   1.2345000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0870103360173776e+01
   1.2346000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0897240963259877e+01
   1.2347000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0801091541235852e+01
   1.2348000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.1003734825986228e+01
   1.2349000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0924589978749077e+01
   1.2350000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0869875385493993e+01
   1.2351000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0879610039037715e+01
   1.2352000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.1172168152599060e+01
   1.2353000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0741227878287816e+01
   1.2354000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.1101495486465909e+01
   1.2355000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0936473670695388e+01
   1.2356000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.1108485099748478e+01
   1.2357000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.1011244329986765e+01
   1.2358000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0948782528376491e+01
   1.2359000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0829841640180780e+01
   1.2360000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0868947953616232e+01
   1.2361000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0667119546695885e+01
   1.2362000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0947805168812067e+01
   1.2363000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.1203567800482388e+01
   1.2364000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.1004609308718008e+01
   1.2365000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.1097541960445350e+01
   1.2366000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0922844774499374e+01
   1.2367000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0837450614146702e+01
   1.2368000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.1370749739212325e+01
   1.2369000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0919863863964348e+01
   1.2370000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0489387551556694e+01
   1.2371000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.1207069388054851e+01
   1.2372000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.1050706865688088e+01
   1.2373000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.1090768310463954e+01
   1.2374000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.1131326307832563e+01
   1.2375000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0941322120215698e+01
   1.2376000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.1049093763649294e+01
   1.2377000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0998878108863252e+01
   1.2378000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0778562474962037e+01
   1.2379000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0982826152000033e+01
   1.2380000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.1101669537261085e+01
   1.2381000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0866431343440219e+01
   1.2382000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0947478303628966e+01
   1.2383000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0885551801853062e+01
   1.2384000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.1071940497646136e+01
   1.2385000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0855566288560048e+01
   1.2386000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0816557346013806e+01
   1.2387000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0921471882242521e+01
   1.2388000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.1022573274923120e+01
   1.2389000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.1311065206037869e+01
   1.2390000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.1249926651421156e+01
   1.2391000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.1193002955354611e+01
   1.2392000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0939046083448059e+01
   1.2393000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.1042253260271405e+01
   1.2394000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0908406757084752e+01
   1.2395000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.1212121373604994e+01
   1.2396000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0850465769157454e+01
   1.2397000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.1198561422130780e+01
   1.2398000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0647395719150820e+01
   1.2399000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.1068347844573728e+01
   1.2400000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0608200760538971e+01
   1.2401000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.1091924363301505e+01
   1.2402000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.1205754752352101e+01
   1.2403000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0854615684744925e+01
   1.2404000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0302058458230965e+01
   1.2405000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0761412256433596e+01
   1.2406000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.1001551545610933e+01
   1.2407000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0903968537427914e+01
   1.2408000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0824999430999117e+01
   1.2409000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.1234127198286277e+01
   1.2410000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.1041712862674466e+01
   1.2411000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0940628186790342e+01
   1.2412000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.1114938265337692e+01
   1.2413000000000000e+04   0.0000000000000000e+00  -1.0843081909179744e-01   1.0518752900245381e+01
   1.2414000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.1319153153226377e+01
   1.2415000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0907325117828924e+01
   1.2416000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0989974869210585e+01
   1.2417000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.1346150752306727e+01
   1.2418000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.1063056472705687e+01
   1.2419000000000000e+04   0.0000000000000000e+00  -2.1031415128851733e-01   1.0957244648362837e+01
   1.2420000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0750015537638607e+01
   1.2421000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.1274110529874493e+01
   1.2422000000000000e+04   0.0000000000000000e+00  -8.3235045300670302e-02   1.0491598934927406e+01
   1.2423000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.1219891665174238e+01
   1.2424000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0848304723454865e+01
   1.2425000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.1079629776963264e+01
   1.2426000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0918379258641220e+01
   1.2427000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0981581467395383e+01
   1.2428000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0944255778426955e+01
   1.2429000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.1139407898573534e+01
   1.2430000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.1054871359002508e+01
   1.2431000000000000e+04   0.0000000000000000e+00  -5.0596681666790135e-02   1.0925241657043710e+01
   1.2432000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.1293398205310087e+01
   1.2433000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0919491309692503e+01
   1.2434000000000000e+04   0.0000000000000000e+00  -1.4796049959494298e-01   1.0967212439469918e+01
   1.2435000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0827955562303170e+01
   1.2436000000000000e+04   0.0000000000000000e+00  -2.7670310383379016e-02   1.0920480217451729e+01
   1.2437000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0818548394509387e+01
   1.2438000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.1174835450492569e+01
   1.2439000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0854526335421500e+01
   1.2440000000000000e+04   0.0000000000000000e+00  -2.7285412643771451e-01   1.0790618912267920e+01
   1.2441000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0914425376375210e+01
   1.2442000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0518938332028826e+01
   1.2443000000000000e+04  -4.3737687117049950e-01  -2.5333768576859766e-01   1.0352917608291259e+01
   1.2444000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0363267366146690e+01
   1.2445000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0649735929843819e+01
   1.2446000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0583242846972167e+01
   1.2447000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0272598786127162e+01
   1.2448000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0872836468020450e+01
   1.2449000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0917317207196430e+01
   1.2450000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0697444894504866e+01
   1.2451000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0380917969156336e+01
   1.2452000000000000e+04   0.0000000000000000e+00  -4.5314948890956164e-01   1.0174696193159722e+01
   1.2453000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0248459757088799e+01
   1.2454000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0473204828082725e+01
   1.2455000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0590537107020078e+01
   1.2456000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0217272236288943e+01
   1.2457000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0575475274929897e+01
   1.2458000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0422586289193383e+01
   1.2459000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0609266357294015e+01
   1.2460000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0755658154713181e+01
   1.2461000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0908232092827410e+01
   1.2462000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0358062840492687e+01
   1.2463000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0647312202878345e+01
   1.2464000000000000e+04   0.0000000000000000e+00  -4.6852869930789459e-01   9.9800737325619853e+00
   1.2465000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   9.9763806509631934e+00
   1.2466000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0637811733814040e+01
   1.2467000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0474339326679091e+01
   1.2468000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0417547807526038e+01
   1.2469000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0818251634350283e+01
   1.2470000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0584357541146939e+01
   1.2471000000000000e+04   0.0000000000000000e+00  -2.1420661566552984e-01   1.0392145967243732e+01
   1.2472000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0581251228280220e+01
   1.2473000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0595970689476555e+01
   1.2474000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0484442037278388e+01
   1.2475000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0406407625085087e+01
   1.2476000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0434845398956483e+01
   1.2477000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0640652464854671e+01
   1.2478000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0589901946853473e+01
   1.2479000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0659541240715951e+01
   1.2480000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0516670543871625e+01
   1.2481000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0605246877864317e+01
   1.2482000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.1023014041327464e+01
   1.2483000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0178943364997487e+01
   1.2484000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0594920789975530e+01
   1.2485000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0675192724792380e+01
   1.2486000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0300912282679736e+01
   1.2487000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0202183549756150e+01
   1.2488000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0738996092262878e+01
   1.2489000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0498687244336500e+01
   1.2490000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0463199375381848e+01
   1.2491000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0563647713977131e+01
   1.2492000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0698085705634908e+01
   1.2493000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0591970335986629e+01
   1.2494000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0380486099143917e+01
   1.2495000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0037135125545388e+01
   1.2496000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0965541278418469e+01
   1.2497000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0583297219755753e+01
   1.2498000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0658839062279226e+01
   1.2499000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0484769942737127e+01
   1.2500000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0730406250433154e+01
   1.2501000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0428614483309570e+01
   1.2502000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0667849166420790e+01
   1.2503000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0478377560020505e+01
   1.2504000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0752936838633701e+01
   1.2505000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0439464187204981e+01
   1.2506000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0571206694255871e+01
   1.2507000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0537949375833350e+01
   1.2508000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0413044048345110e+01
   1.2509000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0011348623573372e+01
   1.2510000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0140425963407303e+01
   1.2511000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0364167662471189e+01
   1.2512000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0463385729362127e+01
   1.2513000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0471098081957322e+01
   1.2514000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0614213748545744e+01
   1.2515000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0624207391783575e+01
   1.2516000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.1041933282237226e+01
   1.2517000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0388396040355971e+01
   1.2518000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0138801557256183e+01
   1.2519000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0484911040084416e+01
   1.2520000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0477256468817275e+01
   1.2521000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0253712925601544e+01
   1.2522000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0399072946256794e+01
   1.2523000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0464745188099583e+01
   1.2524000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0354673393021335e+01
   1.2525000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0793924542335942e+01
   1.2526000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0288293667427171e+01
   1.2527000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0502196293982074e+01
   1.2528000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0991374555246070e+01
   1.2529000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0391314360428229e+01
   1.2530000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0385823660588491e+01
   1.2531000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0153204125646040e+01
   1.2532000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0608767063945386e+01
   1.2533000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   9.5639719959488012e+00
   1.2534000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0667984905022760e+01
   1.2535000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0262460073652768e+01
   1.2536000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0457787127621152e+01
   1.2537000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0849822184396185e+01
   1.2538000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0305223597867894e+01
   1.2539000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0359135309554903e+01
   1.2540000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0419388736893531e+01
   1.2541000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0408022616215838e+01
   1.2542000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0188378881010500e+01
   1.2543000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0548144857057080e+01
   1.2544000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0460645648290729e+01
   1.2545000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0487310439207622e+01
   1.2546000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0329102131592336e+01
   1.2547000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0328250769348683e+01
   1.2548000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0093019065847738e+01
   1.2549000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0313673335344113e+01
   1.2550000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   1.0318524359854631e+01


==> dat/Equal_Convol_Matrix_reduced_2.dat <==
   1.2050000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.6758921985228945e+01
   1.2051000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.6795900952332786e+01
   1.2052000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.6775760958853454e+01
   1.2053000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.6781753934538290e+01
   1.2054000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.6799595527119294e+01
   1.2055000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.6798670463682118e+01
   1.2056000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.6736266879763882e+01
   1.2057000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.6780962174799882e+01
   1.2058000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.6763316064072185e+01
   1.2059000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.6797964283713533e+01
   1.2060000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.6723655896851913e+01
   1.2061000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.6771639583410551e+01
   1.2062000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.6784980883546652e+01
   1.2063000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.6793916020704231e+01
   1.2064000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.6761310720322854e+01
   1.2065000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.6756496166090720e+01
   1.2066000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.6764069077355153e+01
   1.2067000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.6818684224231987e+01
   1.2068000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.6795901288674223e+01
   1.2069000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.6835493383879296e+01
   1.2070000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.6774191552517838e+01
   1.2071000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.6749341463198611e+01
   1.2072000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.6799314959878778e+01
   1.2073000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.6790997998120755e+01
   1.2074000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.6798241135348960e+01
   1.2075000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.6828366889384341e+01
   1.2076000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.6769716132574981e+01
   1.2077000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.6783077223469000e+01
   1.2078000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.6773803837478475e+01
   1.2079000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.6715099961899927e+01
   1.2080000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.6819567423000976e+01
   1.2081000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.6759455151766446e+01
   1.2082000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.6752139301629697e+01
   1.2083000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.6785884882280172e+01
   1.2084000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.6764429050120295e+01
   1.2085000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.6799703136664167e+01
   1.2086000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.6758283333764847e+01
   1.2087000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.6698673933170980e+01
   1.2088000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.6743092396022487e+01
   1.2089000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.6770276817076365e+01
   1.2090000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.6720446357685748e+01
   1.2091000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.6723931368520223e+01
   1.2092000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.6788878058265574e+01
   1.2093000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.6867764760436181e+01
   1.2094000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.6786921756815183e+01
   1.2095000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.6773414775905490e+01
   1.2096000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.6789986347027771e+01
   1.2097000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.6729863476994112e+01
   1.2098000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.6724933744033123e+01
   1.2099000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.6797398160243734e+01
   1.2100000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.6836621745497592e+01
   1.2101000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.6780537634389077e+01
   1.2102000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.6728160394028897e+01
   1.2103000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.6748172566156935e+01
   1.2104000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.6718979948763373e+01
   1.2105000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.6799408839365210e+01
   1.2106000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.6753815964345577e+01
   1.2107000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.6761822265592162e+01
   1.2108000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.6809599554052841e+01
   1.2109000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.6845328218540573e+01
   1.2110000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.6776175388297929e+01
   1.2111000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.6812926132811459e+01
   1.2112000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.6762835160850202e+01
   1.2113000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.6753702364727793e+01
   1.2114000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.6687199765032911e+01
   1.2115000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.6742727565580015e+01
   1.2116000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.6816919454219953e+01
   1.2117000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.6808797148172179e+01
   1.2118000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.6807038901970731e+01
   1.2119000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.6821884408654892e+01
   1.2120000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.6765578885792390e+01
   1.2121000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.6756629802772597e+01
   1.2122000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.6728763752056288e+01
   1.2123000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.6754984838244585e+01
   1.2124000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.6766948020207028e+01
   1.2125000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.6689994518894764e+01
   1.2126000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.6734940894260856e+01
   1.2127000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.6763672033036890e+01
   1.2128000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.6785722162512847e+01
   1.2129000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.6740366712491241e+01
   1.2130000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.6828249564553346e+01
   1.2131000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.6831464359328216e+01
   1.2132000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.6749783549352731e+01
   1.2133000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.6748594144317686e+01
   1.2134000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.6763968489135351e+01
   1.2135000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.6824247412737989e+01
   1.2136000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.6793247644572460e+01
   1.2137000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.6764740876198942e+01
   1.2138000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.6759713388092049e+01
   1.2139000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.6752810822713492e+01
   1.2140000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.6848481281358154e+01
   1.2141000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.6712044573914742e+01
   1.2142000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.6771843938637005e+01
   1.2143000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.6692739283040549e+01
   1.2144000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.6809662262190681e+01
   1.2145000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.6714633976528056e+01
   1.2146000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.6742528735431794e+01
   1.2147000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.6745125341825396e+01
   1.2148000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.6820528852199146e+01
   1.2149000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.6708284861427156e+01
   1.2150000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.6784353076993963e+01
   1.2151000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.6799501423175876e+01
   1.2152000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.6785247049452529e+01
   1.2153000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.6734059994603754e+01
   1.2154000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.6686855380273030e+01
   1.2155000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.6786630672834551e+01
   1.2156000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.6699030529627645e+01
   1.2157000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.6745166020546950e+01
   1.2158000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.6770352802414102e+01
   1.2159000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.6757231926612700e+01
   1.2160000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.6748591510690073e+01
   1.2161000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.6731267526417625e+01
   1.2162000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.6761117219180960e+01
   1.2163000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.6760969547718577e+01
   1.2164000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.6786937601425297e+01
   1.2165000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.6743478351998654e+01
   1.2166000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.6719307448117029e+01
   1.2167000000000000e+04   0.0000000000000000e+00  -1.7597089573385776e-02   0.0000000000000000e+00   1.6781246498185975e+01
   1.2168000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.6695683528358334e+01
   1.2169000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.6708414495030144e+01
   1.2170000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.6782189275791069e+01
   1.2171000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.6707598208809014e+01
   1.2172000000000000e+04   0.0000000000000000e+00  -2.5200979911681475e-02   0.0000000000000000e+00   1.6722292950356888e+01
   1.2173000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.6691774621432284e+01
   1.2174000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.6688911729974471e+01
   1.2175000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.6748904457599334e+01
   1.2176000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.6859311472349347e+01
   1.2177000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.6734545142981624e+01
   1.2178000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.6784224728493225e+01
   1.2179000000000000e+04   0.0000000000000000e+00  -3.3947715382367766e-02   0.0000000000000000e+00   1.6723937086928199e+01
   1.2180000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.6718287670584012e+01
   1.2181000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.6743074323172497e+01
   1.2182000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.6734104888044797e+01
   1.2183000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.6797648716061254e+01
   1.2184000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.6757790392477133e+01
   1.2185000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.6766105095225473e+01
   1.2186000000000000e+04   0.0000000000000000e+00  -5.3856436829397517e-02   0.0000000000000000e+00   1.6689944832633344e+01
   1.2187000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.6725439021179703e+01
   1.2188000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.6780136611497785e+01
   1.2189000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.6686047950610835e+01
   1.2190000000000000e+04   0.0000000000000000e+00  -1.9428776365029214e+00   0.0000000000000000e+00   1.6721270210640231e+01
   1.2191000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00  -2.9272721032411861e+00   1.6754788138323015e+01
   1.2192000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0893087907912225e+01
   1.2193000000000000e+04  -5.7507564616549054e+00  -3.7961412553880303e+00  -2.7914866221791899e+00   1.1089088690710708e+01
   1.2194000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0975015375404794e+01
   1.2195000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00  -3.4785652644508704e-02   1.1177284630033359e+01
   1.2196000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0562703780181922e+01
   1.2197000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.1159784520383907e+01
   1.2198000000000000e+04   0.0000000000000000e+00  -6.6700533258920086e-02   0.0000000000000000e+00   1.0853615317856185e+01
   1.2199000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0889731314443425e+01
   1.2200000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0931199236169476e+01
   1.2201000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.1026159162558550e+01
   1.2202000000000000e+04   0.0000000000000000e+00  -6.1168397798122269e-02   0.0000000000000000e+00   1.0538670750304442e+01
   1.2203000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.1188146835773358e+01
   1.2204000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.1109123546930796e+01
   1.2205000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.1031337258859278e+01
   1.2206000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.1064276677883818e+01
   1.2207000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.1261189424237141e+01
   1.2208000000000000e+04   0.0000000000000000e+00  -5.0270687146947067e-02   0.0000000000000000e+00   1.0999575043858631e+01
   1.2209000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.1131648888798741e+01
   1.2210000000000000e+04   0.0000000000000000e+00  -1.2582236705897895e-01   0.0000000000000000e+00   1.0716245649785110e+01
   1.2211000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.1081498699572485e+01
   1.2212000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.1004319093128403e+01
   1.2213000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0954698659015452e+01
   1.2214000000000000e+04   0.0000000000000000e+00  -2.0401802668155194e-02   0.0000000000000000e+00   1.1032055283465485e+01
   1.2215000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0600558428654367e+01
   1.2216000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.1041743402295662e+01
   1.2217000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0997602723814326e+01
   1.2218000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.1082880578084911e+01
   1.2219000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0871424963552743e+01
   1.2220000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.1018453805827775e+01
   1.2221000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0682156613554648e+01
   1.2222000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.1046517933766118e+01
   1.2223000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.1090961048844301e+01
   1.2224000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.1202492019457196e+01
   1.2225000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.1034534935885157e+01
   1.2226000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0893245973559045e+01
   1.2227000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0899043737748048e+01
   1.2228000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0764423570484281e+01
   1.2229000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0653924613307604e+01
   1.2230000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0992251841729590e+01
   1.2231000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0807196794726146e+01
   1.2232000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0821706844788421e+01
   1.2233000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0917689990878927e+01
   1.2234000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.1001398774268205e+01
   1.2235000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.1257504471676054e+01
   1.2236000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.1052278413913047e+01
   1.2237000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0995214025429455e+01
   1.2238000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0860908947887717e+01
   1.2239000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0905563047980277e+01
   1.2240000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0773621758615938e+01
   1.2241000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0805075130087207e+01
   1.2242000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.1049949034038264e+01
   1.2243000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.1204710987963953e+01
   1.2244000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.1055467247284042e+01
   1.2245000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.1042265760402323e+01
   1.2246000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0705859679800685e+01
   1.2247000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0803527358129410e+01
   1.2248000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.1240449237369443e+01
   1.2249000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0896554052585454e+01
   1.2250000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0989439389354914e+01
   1.2251000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.1233044424669318e+01
   1.2252000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0990176193514952e+01
   1.2253000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0907546701532585e+01
   1.2254000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0972642824942449e+01
   1.2255000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0683116981622838e+01
   1.2256000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0867810917769880e+01
   1.2257000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.1130958846306411e+01
   1.2258000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.1408668341412856e+01
   1.2259000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0718941328062478e+01
   1.2260000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0592130733075065e+01
   1.2261000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0790679405490835e+01
   1.2262000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.1168001426312253e+01
   1.2263000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0862835109873144e+01
   1.2264000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.1145544234016608e+01
   1.2265000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0997709311389558e+01
   1.2266000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.1174217758343989e+01
   1.2267000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.1178142918964731e+01
   1.2268000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0983558680146420e+01
   1.2269000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.1216444837390643e+01
   1.2270000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.1225872302930727e+01
   1.2271000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.1020127728830291e+01
   1.2272000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0823497915414894e+01
   1.2273000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0854716709816469e+01
   1.2274000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.1181225979670765e+01
   1.2275000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0606208554817826e+01
   1.2276000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.1336842893926718e+01
   1.2277000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.1123296130125604e+01
   1.2278000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.1061852179436526e+01
   1.2279000000000000e+04   0.0000000000000000e+00  -1.7340715750794092e-01   0.0000000000000000e+00   1.1130572756245067e+01
   1.2280000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0869608609015888e+01
   1.2281000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.1035269966474758e+01
   1.2282000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.1093932173811801e+01
   1.2283000000000000e+04   0.0000000000000000e+00  -8.4538734353633904e-02   0.0000000000000000e+00   1.1039959293948378e+01
   1.2284000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0821768090609055e+01
   1.2285000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.1075193426662551e+01
   1.2286000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.1040074870332710e+01
   1.2287000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0919821408206758e+01
   1.2288000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.1031400329727450e+01
   1.2289000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.1189879699364436e+01
   1.2290000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.1236734058065373e+01
   1.2291000000000000e+04   0.0000000000000000e+00  -1.7949043944348739e-01   0.0000000000000000e+00   1.0882293904778704e+01
   1.2292000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.1063069488795787e+01
   1.2293000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0947922786326878e+01
   1.2294000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.1154025430150568e+01
   1.2295000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0990781362469551e+01
   1.2296000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.1188913583377339e+01
   1.2297000000000000e+04   0.0000000000000000e+00  -1.5953887047292833e-01   0.0000000000000000e+00   1.0944721397924651e+01
   1.2298000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0915097027806343e+01
   1.2299000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.1018450518046119e+01
   1.2300000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.1199476252548992e+01
   1.2301000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0726392634457415e+01
   1.2302000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0806914393223831e+01
   1.2303000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.1377851234125750e+01
   1.2304000000000000e+04   0.0000000000000000e+00  -2.3837953909091425e-01   0.0000000000000000e+00   1.0960640145087201e+01
   1.2305000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0746567621801278e+01
   1.2306000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.1216844012533361e+01
   1.2307000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.1001449230063820e+01
   1.2308000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0909261372531962e+01
   1.2309000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0584243100977986e+01
   1.2310000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.1235883793399587e+01
   1.2311000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.1089492487974674e+01
   1.2312000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.1013532727782501e+01
   1.2313000000000000e+04   0.0000000000000000e+00  -2.6762141559588531e-01   0.0000000000000000e+00   1.0697282316658839e+01
   1.2314000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0869701304528721e+01
   1.2315000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0970185807584333e+01
   1.2316000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.1434625582211449e+01
   1.2317000000000000e+04   0.0000000000000000e+00  -3.1009405209639912e-01   0.0000000000000000e+00   1.0941514817429649e+01
   1.2318000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0842309709342342e+01
   1.2319000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.1176779742597772e+01
   1.2320000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0833569940125741e+01
   1.2321000000000000e+04   0.0000000000000000e+00  -1.3881504039617421e-01   0.0000000000000000e+00   1.0834618045211496e+01
   1.2322000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0897302797461855e+01
   1.2323000000000000e+04   0.0000000000000000e+00  -1.5401146235489246e-01   0.0000000000000000e+00   1.0747300264555138e+01
   1.2324000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0631142018994868e+01
   1.2325000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0847423016475597e+01
   1.2326000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0619534242291216e+01
   1.2327000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.1176896625827101e+01
   1.2328000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0992114344577681e+01
   1.2329000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.1029647600453650e+01
   1.2330000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0867597055945645e+01
   1.2331000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0814956608750474e+01
   1.2332000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0915660527483009e+01
   1.2333000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0912646795195908e+01
   1.2334000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.1007902038375221e+01
   1.2335000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.1157932408212314e+01
   1.2336000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0891344878491333e+01
   1.2337000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0742233777035693e+01
   1.2338000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0740003062103920e+01
   1.2339000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0974243056763306e+01
   1.2340000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0807504124606277e+01
   1.2341000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0823854219178447e+01
   1.2342000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0814328827040473e+01
   1.2343000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0952590520874546e+01
   1.2344000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.1219754699691064e+01
   1.2345000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0870103360173776e+01
   1.2346000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0897240963259877e+01
   1.2347000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0801091541235852e+01
   1.2348000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.1003734825986228e+01
   1.2349000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0924589978749077e+01
   1.2350000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0869875385493993e+01
   1.2351000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0879610039037715e+01
   1.2352000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.1172168152599060e+01
   1.2353000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0741227878287816e+01
   1.2354000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.1101495486465909e+01
   1.2355000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0936473670695388e+01
   1.2356000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.1108485099748478e+01
   1.2357000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.1011244329986765e+01
   1.2358000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0948782528376491e+01
   1.2359000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0829841640180780e+01
   1.2360000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0868947953616232e+01
   1.2361000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0667119546695885e+01
   1.2362000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0947805168812067e+01
   1.2363000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.1203567800482388e+01
   1.2364000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.1004609308718008e+01
   1.2365000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.1097541960445350e+01
   1.2366000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0922844774499374e+01
   1.2367000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0837450614146702e+01
   1.2368000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.1370749739212325e+01
   1.2369000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0919863863964348e+01
   1.2370000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0489387551556694e+01
   1.2371000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.1207069388054851e+01
   1.2372000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.1050706865688088e+01
   1.2373000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.1090768310463954e+01
   1.2374000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.1131326307832563e+01
   1.2375000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0941322120215698e+01
   1.2376000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.1049093763649294e+01
   1.2377000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0998878108863252e+01
   1.2378000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0778562474962037e+01
   1.2379000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0982826152000033e+01
   1.2380000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.1101669537261085e+01
   1.2381000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0866431343440219e+01
   1.2382000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0947478303628966e+01
   1.2383000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0885551801853062e+01
   1.2384000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.1071940497646136e+01
   1.2385000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0855566288560048e+01
   1.2386000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0816557346013806e+01
   1.2387000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0921471882242521e+01
   1.2388000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.1022573274923120e+01
   1.2389000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.1311065206037869e+01
   1.2390000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.1249926651421156e+01
   1.2391000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.1193002955354611e+01
   1.2392000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0939046083448059e+01
   1.2393000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.1042253260271405e+01
   1.2394000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0908406757084752e+01
   1.2395000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.1212121373604994e+01
   1.2396000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0850465769157454e+01
   1.2397000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.1198561422130780e+01
   1.2398000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0647395719150820e+01
   1.2399000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.1068347844573728e+01
   1.2400000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0608200760538971e+01
   1.2401000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.1091924363301505e+01
   1.2402000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.1205754752352101e+01
   1.2403000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0854615684744925e+01
   1.2404000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0302058458230965e+01
   1.2405000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0761412256433596e+01
   1.2406000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.1001551545610933e+01
   1.2407000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0903968537427914e+01
   1.2408000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0824999430999117e+01
   1.2409000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.1234127198286277e+01
   1.2410000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.1041712862674466e+01
   1.2411000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0940628186790342e+01
   1.2412000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.1114938265337692e+01
   1.2413000000000000e+04   0.0000000000000000e+00  -1.0843081909179744e-01   0.0000000000000000e+00   1.0518752900245381e+01
   1.2414000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.1319153153226377e+01
   1.2415000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0907325117828924e+01
   1.2416000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0989974869210585e+01
   1.2417000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.1346150752306727e+01
   1.2418000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.1063056472705687e+01
   1.2419000000000000e+04   0.0000000000000000e+00  -2.1031415128851733e-01   0.0000000000000000e+00   1.0957244648362837e+01
   1.2420000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0750015537638607e+01
   1.2421000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.1274110529874493e+01
   1.2422000000000000e+04   0.0000000000000000e+00  -8.3235045300670302e-02   0.0000000000000000e+00   1.0491598934927406e+01
   1.2423000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.1219891665174238e+01
   1.2424000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0848304723454865e+01
   1.2425000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.1079629776963264e+01
   1.2426000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0918379258641220e+01
   1.2427000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0981581467395383e+01
   1.2428000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0944255778426955e+01
   1.2429000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.1139407898573534e+01
   1.2430000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.1054871359002508e+01
   1.2431000000000000e+04   0.0000000000000000e+00  -5.0596681666790135e-02   0.0000000000000000e+00   1.0925241657043710e+01
   1.2432000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.1293398205310087e+01
   1.2433000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0919491309692503e+01
   1.2434000000000000e+04   0.0000000000000000e+00  -1.4796049959494298e-01   0.0000000000000000e+00   1.0967212439469918e+01
   1.2435000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0827955562303170e+01
   1.2436000000000000e+04   0.0000000000000000e+00  -2.7670310383379016e-02   0.0000000000000000e+00   1.0920480217451729e+01
   1.2437000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0818548394509387e+01
   1.2438000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.1174835450492569e+01
   1.2439000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00  -1.6746155811505339e-01   1.0854526335421500e+01
   1.2440000000000000e+04   0.0000000000000000e+00  -2.7285412643771451e-01   0.0000000000000000e+00   1.0790618912267920e+01
   1.2441000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0914425376375210e+01
   1.2442000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0518938332028826e+01
   1.2443000000000000e+04  -4.3737687117049950e-01  -2.5333768576859766e-01  -4.1093569254963824e-01   1.0352917608291259e+01
   1.2444000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0363267366146690e+01
   1.2445000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0649735929843819e+01
   1.2446000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0583242846972167e+01
   1.2447000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0272598786127162e+01
   1.2448000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0872836468020450e+01
   1.2449000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0917317207196430e+01
   1.2450000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0697444894504866e+01
   1.2451000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0380917969156336e+01
   1.2452000000000000e+04   0.0000000000000000e+00  -4.5314948890956164e-01   0.0000000000000000e+00   1.0174696193159722e+01
   1.2453000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00  -5.6797889804943241e-02   1.0248459757088799e+01
   1.2454000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0473204828082725e+01
   1.2455000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0590537107020078e+01
   1.2456000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0217272236288943e+01
   1.2457000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0575475274929897e+01
   1.2458000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0422586289193383e+01
   1.2459000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0609266357294015e+01
   1.2460000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0755658154713181e+01
   1.2461000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0908232092827410e+01
   1.2462000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0358062840492687e+01
   1.2463000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0647312202878345e+01
   1.2464000000000000e+04   0.0000000000000000e+00  -4.6852869930789459e-01   0.0000000000000000e+00   9.9800737325619853e+00
   1.2465000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   9.9763806509631934e+00
   1.2466000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0637811733814040e+01
   1.2467000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0474339326679091e+01
   1.2468000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0417547807526038e+01
   1.2469000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0818251634350283e+01
   1.2470000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0584357541146939e+01
   1.2471000000000000e+04   0.0000000000000000e+00  -2.1420661566552984e-01   0.0000000000000000e+00   1.0392145967243732e+01
   1.2472000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0581251228280220e+01
   1.2473000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0595970689476555e+01
   1.2474000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0484442037278388e+01
   1.2475000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0406407625085087e+01
   1.2476000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0434845398956483e+01
   1.2477000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0640652464854671e+01
   1.2478000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0589901946853473e+01
   1.2479000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0659541240715951e+01
   1.2480000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0516670543871625e+01
   1.2481000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0605246877864317e+01
   1.2482000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.1023014041327464e+01
   1.2483000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0178943364997487e+01
   1.2484000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0594920789975530e+01
   1.2485000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0675192724792380e+01
   1.2486000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0300912282679736e+01
   1.2487000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0202183549756150e+01
   1.2488000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0738996092262878e+01
   1.2489000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0498687244336500e+01
   1.2490000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0463199375381848e+01
   1.2491000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0563647713977131e+01
   1.2492000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0698085705634908e+01
   1.2493000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0591970335986629e+01
   1.2494000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0380486099143917e+01
   1.2495000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0037135125545388e+01
   1.2496000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0965541278418469e+01
   1.2497000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0583297219755753e+01
   1.2498000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0658839062279226e+01
   1.2499000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0484769942737127e+01
   1.2500000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0730406250433154e+01
   1.2501000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0428614483309570e+01
   1.2502000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0667849166420790e+01
   1.2503000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0478377560020505e+01
   1.2504000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0752936838633701e+01
   1.2505000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0439464187204981e+01
   1.2506000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0571206694255871e+01
   1.2507000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0537949375833350e+01
   1.2508000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0413044048345110e+01
   1.2509000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0011348623573372e+01
   1.2510000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0140425963407303e+01
   1.2511000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0364167662471189e+01
   1.2512000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0463385729362127e+01
   1.2513000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0471098081957322e+01
   1.2514000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0614213748545744e+01
   1.2515000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0624207391783575e+01
   1.2516000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.1041933282237226e+01
   1.2517000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0388396040355971e+01
   1.2518000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0138801557256183e+01
   1.2519000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0484911040084416e+01
   1.2520000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0477256468817275e+01
   1.2521000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0253712925601544e+01
   1.2522000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0399072946256794e+01
   1.2523000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0464745188099583e+01
   1.2524000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0354673393021335e+01
   1.2525000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0793924542335942e+01
   1.2526000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0288293667427171e+01
   1.2527000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0502196293982074e+01
   1.2528000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0991374555246070e+01
   1.2529000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0391314360428229e+01
   1.2530000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0385823660588491e+01
   1.2531000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0153204125646040e+01
   1.2532000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0608767063945386e+01
   1.2533000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   9.5639719959488012e+00
   1.2534000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0667984905022760e+01
   1.2535000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0262460073652768e+01
   1.2536000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0457787127621152e+01
   1.2537000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0849822184396185e+01
   1.2538000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0305223597867894e+01
   1.2539000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0359135309554903e+01
   1.2540000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0419388736893531e+01
   1.2541000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0408022616215838e+01
   1.2542000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0188378881010500e+01
   1.2543000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0548144857057080e+01
   1.2544000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0460645648290729e+01
   1.2545000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0487310439207622e+01
   1.2546000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0329102131592336e+01
   1.2547000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0328250769348683e+01
   1.2548000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0093019065847738e+01
   1.2549000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0313673335344113e+01
   1.2550000000000000e+04   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0318524359854631e+01


==> dat/Fixed_LB_LBsplit.dat <==
   2.5000000000000000e+01   9.6285714285714286e-01   9.7714285714285709e-01   2.7944511137788447e-04   1.9140989729225024e-04   7.7042728834614693e-01   8.2956732200319550e-01
   2.9000000000000000e+01   9.6285714285714286e-01   9.7714285714285709e-01   2.7944511137788447e-04   1.9140989729225024e-04   7.7042728834614693e-01   8.2956732200319550e-01
   3.5000000000000000e+01   9.6285714285714286e-01   9.7714285714285709e-01   2.7944511137788447e-04   1.9140989729225024e-04   7.7042728834614693e-01   8.2956732200319550e-01
   3.9000000000000000e+01   9.6285714285714286e-01   9.7714285714285709e-01   2.7944511137788447e-04   1.9140989729225024e-04   7.7042728834614693e-01   8.2956732200319550e-01
   4.5000000000000000e+01   9.6285714285714286e-01   9.7714285714285709e-01   2.7944511137788447e-04   1.9140989729225024e-04   7.7042728834614693e-01   8.2956732200319550e-01
   4.9000000000000000e+01   9.6285714285714286e-01   9.7714285714285709e-01   2.7944511137788447e-04   1.9140989729225024e-04   7.7042728834614693e-01   8.2956732200319550e-01
   1.0700000000000000e+02   9.6285714285714286e-01   9.7714285714285709e-01   2.7944511137788447e-04   1.9140989729225024e-04   7.7042728834614693e-01   8.2956732200319550e-01
   1.2100000000000000e+02   9.6285714285714286e-01   9.7714285714285709e-01   2.7944511137788447e-04   1.9140989729225024e-04   7.7042728834614693e-01   8.2956732200319550e-01
   2.0100000000000000e+02   9.6285714285714286e-01   9.7714285714285709e-01   2.7944511137788447e-04   1.9140989729225024e-04   7.7042728834614693e-01   8.2956732200319550e-01


==> dat/MCC.dat <==
   1.0000000000000000e+02   5.7981545887602270e-01   6.5711444615667691e-01   8.1063632266179164e-01
   2.0000000000000000e+02   7.3267750475841698e-01   8.0268193321577697e-01   9.1647479550873889e-01
   2.5000000000000000e+02   7.9552843034022280e-01   8.3377740760866359e-01   9.2143737178708762e-01
   3.0000000000000000e+02   7.7433907031220583e-01   8.1829564835043689e-01   9.0924935122554296e-01
   3.5000000000000000e+02   8.1466975481487924e-01   8.3591180998579429e-01   9.2549243358930378e-01
   4.0000000000000000e+02   8.2963718475804615e-01   8.2136907473499754e-01   9.1180694352187708e-01
   4.5000000000000000e+02   8.3501139495784882e-01   8.0782440487576956e-01   9.0333091668318455e-01


==> dat/MCC_Conv_Matrix.dat <==
   1.0000000000000000e+02   5.7981545887602270e-01   6.5711444615667691e-01   3.8339823976433751e-01
   2.0000000000000000e+02   7.3267750475841698e-01   8.0268193321577697e-01   3.8836598734293165e-01
   2.5000000000000000e+02   7.9552843034022280e-01   8.3377740760866359e-01   3.9641254399441084e-01
   3.0000000000000000e+02   7.7433907031220583e-01   8.1829564835043689e-01   3.7554593193878077e-01
   3.5000000000000000e+02   8.1466975481487924e-01   8.3591180998579429e-01   3.8191342412097162e-01
   4.0000000000000000e+02   8.2963718475804615e-01   8.2136907473499754e-01   3.6993890935353463e-01
   4.5000000000000000e+02   8.3501139495784882e-01   8.0782440487576956e-01   3.5733719963605576e-01


==> dat/RFP.dat <==
   1.0000000000000000e+02   4.9219687875150058e-04   4.5084700546885420e-04   1.4939309056956115e-04
   2.0000000000000000e+02   3.0145391489929307e-04   2.2075496865412832e-04   6.4025610244097643e-05
   2.5000000000000000e+02   2.1675336801387223e-04   1.9341069761237827e-04   7.4029611844737898e-05
   3.0000000000000000e+02   2.6477257569694544e-04   2.0808323329331733e-04   8.2032813125250105e-05
   3.5000000000000000e+02   2.1141790049353075e-04   1.9007603041216485e-04   6.9361077764439110e-05
   4.0000000000000000e+02   1.9007603041216485e-04   2.1075096705348807e-04   8.5367480325463524e-05
   4.5000000000000000e+02   1.7940509537148192e-04   2.3609443777511003e-04   9.4704548486061087e-05


==> dat/RTP.dat <==
   1.0000000000000000e+02   7.8714285714285714e-01   8.9714285714285713e-01   8.9285714285714290e-01
   2.0000000000000000e+02   9.1571428571428570e-01   9.6142857142857141e-01   9.5999999999999996e-01
   2.5000000000000000e+02   9.4428571428571428e-01   9.8714285714285710e-01   9.8571428571428577e-01
   3.0000000000000000e+02   9.5571428571428574e-01   9.7571428571428576e-01   9.7571428571428576e-01
   3.5000000000000000e+02   9.7285714285714286e-01   9.8714285714285710e-01   9.8571428571428577e-01
   4.0000000000000000e+02   9.7571428571428576e-01   9.8428571428571432e-01   9.8571428571428577e-01
   4.5000000000000000e+02   9.7285714285714286e-01   9.8714285714285710e-01   9.8428571428571432e-01


==> dat/RelativeDeltaStep350.dat <==
   1.0000000000000000e+00                      Inf                      Inf                      Inf                      Inf                      Inf                      Inf
   2.0000000000000000e+00   7.0000000000000007e-01   7.0000000000000007e-01   6.6666666666666663e-01   6.7500000000000004e-01   6.6000000000000003e-01   6.6666666666666663e-01
   3.0000000000000000e+00   5.0000000000000000e-01   4.5000000000000001e-01   4.3333333333333340e-01   4.2500000000000004e-01   4.2000000000000004e-01   4.1666666666666674e-01
   4.0000000000000000e+00   3.0000000000000004e-01   2.5000000000000000e-01   2.6666666666666666e-01   2.5000000000000000e-01   2.6000000000000006e-01   2.5000000000000006e-01
   5.0000000000000000e+00   2.0000000000000001e-01   1.5000000000000002e-01   1.6666666666666666e-01   1.4999999999999999e-01   1.6000000000000000e-01   1.4999999999999999e-01
   6.0000000000000000e+00   1.0000000000000001e-01   1.0000000000000001e-01   1.0000000000000002e-01   1.0000000000000001e-01   8.0000000000000002e-02   8.3333333333333329e-02
   7.0000000000000000e+00   1.0000000000000001e-01   1.0000000000000001e-01   6.6666666666666666e-02   5.0000000000000003e-02   6.0000000000000012e-02   5.0000000000000010e-02
   8.0000000000000000e+00   1.0000000000000001e-01   1.0000000000000001e-01   6.6666666666666666e-02   5.0000000000000003e-02   6.0000000000000012e-02   5.0000000000000010e-02
   9.0000000000000000e+00   1.0000000000000001e-01   1.0000000000000001e-01   6.6666666666666666e-02   5.0000000000000003e-02   4.0000000000000001e-02   5.0000000000000010e-02
   1.0000000000000000e+01   1.0000000000000001e-01   1.0000000000000001e-01   6.6666666666666666e-02   5.0000000000000003e-02   4.0000000000000001e-02   3.3333333333333333e-02
   1.1000000000000000e+01   1.0000000000000001e-01   5.0000000000000003e-02   6.6666666666666666e-02   5.0000000000000003e-02   4.0000000000000001e-02   3.3333333333333333e-02
   1.2000000000000000e+01   1.0000000000000001e-01   5.0000000000000003e-02   6.6666666666666666e-02   5.0000000000000003e-02   4.0000000000000001e-02   3.3333333333333333e-02
   1.3000000000000000e+01   1.0000000000000001e-01   5.0000000000000003e-02   6.6666666666666666e-02   5.0000000000000003e-02   4.0000000000000001e-02   3.3333333333333333e-02
   1.4000000000000000e+01   1.0000000000000001e-01   5.0000000000000003e-02   3.3333333333333333e-02   5.0000000000000003e-02   4.0000000000000001e-02   3.3333333333333333e-02
   1.5000000000000000e+01   1.0000000000000001e-01   5.0000000000000003e-02   3.3333333333333333e-02   5.0000000000000003e-02   4.0000000000000001e-02   3.3333333333333333e-02
   1.6000000000000000e+01   1.0000000000000001e-01   5.0000000000000003e-02   3.3333333333333333e-02   2.5000000000000001e-02   4.0000000000000001e-02   3.3333333333333333e-02
   1.7000000000000000e+01   1.0000000000000001e-01   5.0000000000000003e-02   3.3333333333333333e-02   2.5000000000000001e-02   4.0000000000000001e-02   3.3333333333333333e-02
   1.8000000000000000e+01   1.0000000000000001e-01   5.0000000000000003e-02   3.3333333333333333e-02   2.5000000000000001e-02   2.0000000000000000e-02   3.3333333333333333e-02
   1.9000000000000000e+01   1.0000000000000001e-01   5.0000000000000003e-02   3.3333333333333333e-02   2.5000000000000001e-02   2.0000000000000000e-02   3.3333333333333333e-02
   2.0000000000000000e+01   1.0000000000000001e-01   5.0000000000000003e-02   3.3333333333333333e-02   2.5000000000000001e-02   2.0000000000000000e-02   1.6666666666666666e-02


==> dat/RelativeDeltaStep450.dat <==
   1.0000000000000000e+00                      Inf                      Inf                      Inf                      Inf                      Inf                      Inf
   2.0000000000000000e+00   7.0000000000000007e-01   6.5000000000000013e-01   6.3333333333333341e-01   6.2500000000000011e-01   6.2000000000000000e-01   6.1666666666666670e-01
   3.0000000000000000e+00   4.0000000000000002e-01   4.0000000000000002e-01   3.6666666666666670e-01   3.7500000000000006e-01   3.6000000000000004e-01   3.6666666666666670e-01
   4.0000000000000000e+00   2.0000000000000001e-01   2.0000000000000001e-01   1.9999999999999998e-01   2.0000000000000001e-01   2.0000000000000001e-01   2.0000000000000004e-01
   5.0000000000000000e+00   2.0000000000000001e-01   1.5000000000000002e-01   1.3333333333333333e-01   1.2500000000000000e-01   1.2000000000000000e-01   1.1666666666666668e-01
   6.0000000000000000e+00   1.0000000000000001e-01   1.0000000000000001e-01   6.6666666666666666e-02   7.5000000000000011e-02   6.0000000000000012e-02   6.6666666666666666e-02
   7.0000000000000000e+00   1.0000000000000001e-01   1.0000000000000001e-01   6.6666666666666666e-02   5.0000000000000003e-02   6.0000000000000012e-02   5.0000000000000010e-02
   8.0000000000000000e+00   1.0000000000000001e-01   1.0000000000000001e-01   6.6666666666666666e-02   5.0000000000000003e-02   4.0000000000000001e-02   5.0000000000000010e-02
   9.0000000000000000e+00   1.0000000000000001e-01   5.0000000000000003e-02   6.6666666666666666e-02   5.0000000000000003e-02   4.0000000000000001e-02   3.3333333333333333e-02
   1.0000000000000000e+01   1.0000000000000001e-01   5.0000000000000003e-02   6.6666666666666666e-02   5.0000000000000003e-02   4.0000000000000001e-02   3.3333333333333333e-02
   1.1000000000000000e+01   1.0000000000000001e-01   5.0000000000000003e-02   3.3333333333333333e-02   5.0000000000000003e-02   4.0000000000000001e-02   3.3333333333333333e-02
   1.2000000000000000e+01   1.0000000000000001e-01   5.0000000000000003e-02   3.3333333333333333e-02   5.0000000000000003e-02   4.0000000000000001e-02   3.3333333333333333e-02
   1.3000000000000000e+01   1.0000000000000001e-01   5.0000000000000003e-02   3.3333333333333333e-02   2.5000000000000001e-02   4.0000000000000001e-02   3.3333333333333333e-02
   1.4000000000000000e+01   1.0000000000000001e-01   5.0000000000000003e-02   3.3333333333333333e-02   2.5000000000000001e-02   2.0000000000000000e-02   3.3333333333333333e-02
   1.5000000000000000e+01   1.0000000000000001e-01   5.0000000000000003e-02   3.3333333333333333e-02   2.5000000000000001e-02   2.0000000000000000e-02   3.3333333333333333e-02
   1.6000000000000000e+01   1.0000000000000001e-01   5.0000000000000003e-02   3.3333333333333333e-02   2.5000000000000001e-02   2.0000000000000000e-02   1.6666666666666666e-02
   1.7000000000000000e+01   1.0000000000000001e-01   5.0000000000000003e-02   3.3333333333333333e-02   2.5000000000000001e-02   2.0000000000000000e-02   1.6666666666666666e-02
   1.8000000000000000e+01   1.0000000000000001e-01   5.0000000000000003e-02   3.3333333333333333e-02   2.5000000000000001e-02   2.0000000000000000e-02   1.6666666666666666e-02
   1.9000000000000000e+01   1.0000000000000001e-01   5.0000000000000003e-02   3.3333333333333333e-02   2.5000000000000001e-02   2.0000000000000000e-02   1.6666666666666666e-02
   2.0000000000000000e+01   1.0000000000000001e-01   5.0000000000000003e-02   3.3333333333333333e-02   2.5000000000000001e-02   2.0000000000000000e-02   1.6666666666666666e-02


==> dat/RelativeDeltaStep4500.dat <==
   1.0000000000000000e+00                      Inf                      Inf                      Inf                      Inf                      Inf                      Inf
   2.0000000000000000e+00   7.0000000000000007e-01   6.5000000000000013e-01   6.3333333333333341e-01   6.2500000000000011e-01   6.2000000000000000e-01   6.1666666666666670e-01
   3.0000000000000000e+00   4.0000000000000002e-01   4.0000000000000002e-01   3.6666666666666670e-01   3.7500000000000006e-01   3.6000000000000004e-01   3.6666666666666670e-01
   4.0000000000000000e+00   2.0000000000000001e-01   2.0000000000000001e-01   1.9999999999999998e-01   2.0000000000000001e-01   2.0000000000000001e-01   2.0000000000000004e-01
   5.0000000000000000e+00   2.0000000000000001e-01   1.5000000000000002e-01   1.3333333333333333e-01   1.2500000000000000e-01   1.2000000000000000e-01   1.1666666666666668e-01
   6.0000000000000000e+00   1.0000000000000001e-01   1.0000000000000001e-01   6.6666666666666666e-02   7.5000000000000011e-02   6.0000000000000012e-02   6.6666666666666666e-02
   7.0000000000000000e+00   1.0000000000000001e-01   1.0000000000000001e-01   6.6666666666666666e-02   5.0000000000000003e-02   6.0000000000000012e-02   5.0000000000000010e-02
   8.0000000000000000e+00   1.0000000000000001e-01   1.0000000000000001e-01   6.6666666666666666e-02   5.0000000000000003e-02   4.0000000000000001e-02   5.0000000000000010e-02
   9.0000000000000000e+00   1.0000000000000001e-01   5.0000000000000003e-02   6.6666666666666666e-02   5.0000000000000003e-02   4.0000000000000001e-02   3.3333333333333333e-02
   1.0000000000000000e+01   1.0000000000000001e-01   5.0000000000000003e-02   6.6666666666666666e-02   5.0000000000000003e-02   4.0000000000000001e-02   3.3333333333333333e-02
   1.1000000000000000e+01   1.0000000000000001e-01   5.0000000000000003e-02   3.3333333333333333e-02   5.0000000000000003e-02   4.0000000000000001e-02   3.3333333333333333e-02
   1.2000000000000000e+01   1.0000000000000001e-01   5.0000000000000003e-02   3.3333333333333333e-02   5.0000000000000003e-02   4.0000000000000001e-02   3.3333333333333333e-02
   1.3000000000000000e+01   1.0000000000000001e-01   5.0000000000000003e-02   3.3333333333333333e-02   2.5000000000000001e-02   4.0000000000000001e-02   3.3333333333333333e-02
   1.4000000000000000e+01   1.0000000000000001e-01   5.0000000000000003e-02   3.3333333333333333e-02   2.5000000000000001e-02   2.0000000000000000e-02   3.3333333333333333e-02
   1.5000000000000000e+01   1.0000000000000001e-01   5.0000000000000003e-02   3.3333333333333333e-02   2.5000000000000001e-02   2.0000000000000000e-02   3.3333333333333333e-02
   1.6000000000000000e+01   1.0000000000000001e-01   5.0000000000000003e-02   3.3333333333333333e-02   2.5000000000000001e-02   2.0000000000000000e-02   1.6666666666666666e-02
   1.7000000000000000e+01   1.0000000000000001e-01   5.0000000000000003e-02   3.3333333333333333e-02   2.5000000000000001e-02   2.0000000000000000e-02   1.6666666666666666e-02
   1.8000000000000000e+01   1.0000000000000001e-01   5.0000000000000003e-02   3.3333333333333333e-02   2.5000000000000001e-02   2.0000000000000000e-02   1.6666666666666666e-02
   1.9000000000000000e+01   1.0000000000000001e-01   5.0000000000000003e-02   3.3333333333333333e-02   2.5000000000000001e-02   2.0000000000000000e-02   1.6666666666666666e-02
   2.0000000000000000e+01   1.0000000000000001e-01   5.0000000000000003e-02   3.3333333333333333e-02   2.5000000000000001e-02   2.0000000000000000e-02   1.6666666666666666e-02


==> dat/RelativeDeltaStep_average350.dat <==
   2.0000000000000000e+00   6.7805555555555574e-01
   3.0000000000000000e+00   4.4083333333333341e-01
   4.0000000000000000e+00   2.6277777777777778e-01
   5.0000000000000000e+00   1.6277777777777780e-01
   6.0000000000000000e+00   9.3888888888888897e-02
   7.0000000000000000e+00   7.1111111111111111e-02
   8.0000000000000000e+00   7.1111111111111111e-02
   9.0000000000000000e+00   6.7777777777777770e-02
   1.0000000000000000e+01   6.4999999999999988e-02
   1.1000000000000000e+01   5.6666666666666664e-02
   1.2000000000000000e+01   5.6666666666666664e-02
   1.3000000000000000e+01   5.6666666666666664e-02
   1.4000000000000000e+01   5.1111111111111107e-02
   1.5000000000000000e+01   5.1111111111111107e-02
   1.6000000000000000e+01   4.6944444444444448e-02
   1.7000000000000000e+01   4.6944444444444448e-02
   1.8000000000000000e+01   4.3611111111111107e-02
   1.9000000000000000e+01   4.3611111111111107e-02
   2.0000000000000000e+01   4.0833333333333333e-02


==> dat/RelativeDeltaStep_average450.dat <==
   2.0000000000000000e+00   6.4083333333333337e-01
   3.0000000000000000e+00   3.7805555555555559e-01
   4.0000000000000000e+00   1.9999999999999998e-01
   5.0000000000000000e+00   1.4083333333333334e-01
   6.0000000000000000e+00   7.8055555555555559e-02
   7.0000000000000000e+00   7.1111111111111111e-02
   8.0000000000000000e+00   6.7777777777777770e-02
   9.0000000000000000e+00   5.6666666666666664e-02
   1.0000000000000000e+01   5.6666666666666664e-02
   1.1000000000000000e+01   5.1111111111111107e-02
   1.2000000000000000e+01   5.1111111111111107e-02
   1.3000000000000000e+01   4.6944444444444448e-02
   1.4000000000000000e+01   4.3611111111111107e-02
   1.5000000000000000e+01   4.3611111111111107e-02
   1.6000000000000000e+01   4.0833333333333333e-02
   1.7000000000000000e+01   4.0833333333333333e-02
   1.8000000000000000e+01   4.0833333333333333e-02
   1.9000000000000000e+01   4.0833333333333333e-02
   2.0000000000000000e+01   4.0833333333333333e-02


==> dat/RelativeDeltaStep_average_all.dat <==
   2.0000000000000000e+00   6.4083333333333337e-01   6.7805555555555574e-01   6.9388888888888900e-01   7.4083333333333334e-01   7.5944444444444448e-01   8.5111111111111104e-01
   3.0000000000000000e+00   3.7805555555555559e-01   4.4083333333333341e-01   4.5944444444444449e-01   4.9388888888888888e-01   5.4361111111111104e-01   6.6972222222222222e-01
   4.0000000000000000e+00   1.9999999999999998e-01   2.6277777777777778e-01   2.9388888888888892e-01   3.4083333333333332e-01   3.8138888888888894e-01   5.4083333333333328e-01
   5.0000000000000000e+00   1.4083333333333334e-01   1.6277777777777780e-01   1.8972222222222224e-01   2.4083333333333337e-01   2.6277777777777778e-01   3.9999999999999997e-01
   6.0000000000000000e+00   7.8055555555555559e-02   9.3888888888888897e-02   9.9999999999999992e-02   1.5111111111111111e-01   1.8138888888888891e-01   3.0000000000000004e-01
   7.0000000000000000e+00   7.1111111111111111e-02   7.1111111111111111e-02   9.4722222222222222e-02   1.1055555555555557e-01   1.4083333333333334e-01   2.4694444444444449e-01
   8.0000000000000000e+00   6.7777777777777770e-02   7.1111111111111111e-02   8.7777777777777788e-02   8.7777777777777788e-02   9.8055555555555562e-02   1.8694444444444447e-01
   9.0000000000000000e+00   5.6666666666666664e-02   6.7777777777777770e-02   8.7777777777777788e-02   8.7777777777777788e-02   8.7777777777777788e-02   1.4694444444444446e-01
   1.0000000000000000e+01   5.6666666666666664e-02   6.4999999999999988e-02   6.7777777777777770e-02   8.7777777777777788e-02   8.7777777777777788e-02   1.1666666666666668e-01
   1.1000000000000000e+01   5.1111111111111107e-02   5.6666666666666664e-02   6.4999999999999988e-02   8.4444444444444447e-02   8.7777777777777788e-02   9.8055555555555562e-02
   1.2000000000000000e+01   5.1111111111111107e-02   5.6666666666666664e-02   6.4999999999999988e-02   8.1666666666666665e-02   8.4444444444444447e-02   9.1944444444444454e-02
   1.3000000000000000e+01   4.6944444444444448e-02   5.6666666666666664e-02   5.6666666666666664e-02   6.4999999999999988e-02   8.1666666666666665e-02   9.7500000000000031e-02
   1.4000000000000000e+01   4.3611111111111107e-02   5.1111111111111107e-02   5.6666666666666664e-02   6.4999999999999988e-02   8.1666666666666665e-02   9.7500000000000031e-02
   1.5000000000000000e+01   4.3611111111111107e-02   5.1111111111111107e-02   5.6666666666666664e-02   6.4999999999999988e-02   8.1666666666666665e-02   9.7500000000000031e-02
   1.6000000000000000e+01   4.0833333333333333e-02   4.6944444444444448e-02   5.1111111111111107e-02   5.6666666666666664e-02   8.1666666666666665e-02   9.1944444444444454e-02
   1.7000000000000000e+01   4.0833333333333333e-02   4.6944444444444448e-02   5.1111111111111107e-02   5.6666666666666664e-02   8.1666666666666665e-02   9.1944444444444454e-02
   1.8000000000000000e+01   4.0833333333333333e-02   4.3611111111111107e-02   4.6944444444444448e-02   5.6666666666666664e-02   8.1666666666666665e-02   8.7777777777777788e-02
   1.9000000000000000e+01   4.0833333333333333e-02   4.3611111111111107e-02   4.6944444444444448e-02   5.6666666666666664e-02   8.1666666666666665e-02   8.7777777777777788e-02
   2.0000000000000000e+01   4.0833333333333333e-02   4.0833333333333333e-02   4.3611111111111107e-02   5.6666666666666664e-02   8.1666666666666665e-02   8.4444444444444447e-02


==> dat/iterations.dat <==
   1.0000000000000000e+00   1.4400000000000006e+01   1.4400012330241918e+01   1.4400050518695220e+01   1.4400129898411377e+01   1.4400000000000000e+01
   2.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.1000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.2000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.3000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.4000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.5000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.6000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.7000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.8000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.9000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.0000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.1000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.2000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.3000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.4000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.5000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.6000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.7000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.8000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.9000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.0000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.1000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.2000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.3000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.4000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.5000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.6000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.7000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.8000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.9000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.0000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.1000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.2000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.3000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.4000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.5000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.6000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.7000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.8000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.9000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.0000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.1000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.2000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.3000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.4000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.5000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.6000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.7000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.8000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.9000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.0000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.1000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.2000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.3000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.4000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.5000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.6000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.7000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.8000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.9000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.0000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.1000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.2000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.3000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.4000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.5000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.6000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.7000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.8000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.9000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.0000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.1000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.2000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.3000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.4000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.5000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.6000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.7000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.8000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.9000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.0000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.1000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.2000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.3000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.4000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.5000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.6000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.7000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.8000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.9000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.1000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.1100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.1200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.1300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.1400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.1500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.1600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.1700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.1800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.1900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.2000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.2100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.2200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.2300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.2400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.2500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.2600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.2700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.2800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.2900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.3000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.3100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.3200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.3300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.3400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.3500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.3600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.3700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.3800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.3900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.4000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.4100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.4200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.4300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.4400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.4500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.4600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.4700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.4800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.4900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.5000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.5100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.5200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.5300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.5400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.5500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.5600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.5700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.5800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.5900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.6000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.6100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.6200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.6300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.6400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.6500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.6600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.6700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.6800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.6900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.7000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.7100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.7200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.7300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.7400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.7500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.7600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.7700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.7800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.7900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.8000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.8100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.8200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.8300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.8400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.8500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.8600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.8700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.8800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.8900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.9000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.9100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.9200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.9300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.9400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.9500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.9600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.9700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.9800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.9900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.0000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.0100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.0200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.0300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.0400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.0500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.0600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.0700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.0800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.0900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.1000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.1100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.1200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.1300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.1400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.1500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.1600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.1700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.1800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.1900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.2000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.2100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.2200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.2300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.2400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.2500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.2600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.2700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.2800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.2900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.3000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.3100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.3200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.3300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.3400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.3500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.3600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.3700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.3800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.3900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.4000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.4100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.4200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.4300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.4400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.4500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.4600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.4700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.4800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.4900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.5000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.5100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.5200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.5300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.5400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.5500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.5600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.5700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.5800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.5900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.6000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.6100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.6200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.6300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.6400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.6500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.6600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.6700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.6800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.6900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.7000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.7100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.7200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.7300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.7400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.7500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.7600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.7700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.7800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.7900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.8000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.8100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.8200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.8300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.8400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.8500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.8600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.8700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.8800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.8900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.9000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.9100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.9200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.9300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.9400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.9500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.9600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.9700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.9800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.9900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.0000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.0100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.0200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.0300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.0400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.0500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.0600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.0700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.0800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.0900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.1000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.1100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.1200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.1300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.1400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.1500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.1600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.1700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.1800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.1900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.2000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.2100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.2200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.2300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.2400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.2500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.2600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.2700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.2800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.2900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.3000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.3100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.3200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.3300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.3400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.3500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.3600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.3700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.3800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.3900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.4000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.4100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.4200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.4300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.4400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.4500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.4600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.4700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.4800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.4900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.5000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.5100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.5200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.5300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.5400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.5500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.5600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.5700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.5800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.5900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.6000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.6100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.6200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.6300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.6400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.6500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.6600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.6700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.6800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.6900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.7000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.7100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.7200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.7300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.7400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.7500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.7600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.7700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.7800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.7900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.8000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.8100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.8200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.8300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.8400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.8500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.8600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.8700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.8800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.8900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.9000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.9100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.9200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.9300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.9400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.9500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.9600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.9700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.9800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.9900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.0000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.0100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.0200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.0300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.0400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.0500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.0600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.0700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.0800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.0900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.1000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.1100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.1200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.1300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.1400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.1500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.1600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.1700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.1800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.1900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.2000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.2100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.2200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.2300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.2400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.2500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.2600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.2700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.2800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.2900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.3000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.3100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.3200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.3300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.3400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.3500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.3600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.3700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.3800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.3900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.4000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.4100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.4200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.4300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.4400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.4500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.4600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.4700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.4800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.4900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.5000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.5100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.5200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.5300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.5400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.5500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.5600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.5700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.5800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.5900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.6000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.6100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.6200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.6300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.6400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.6500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.6600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.6700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.6800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.6900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.7000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.7100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.7200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.7300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.7400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.7500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.7600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.7700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.7800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.7900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.8000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.8100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.8200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.8300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.8400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.8500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.8600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.8700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.8800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.8900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.9000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.9100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.9200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.9300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.9400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.9500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.9600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.9700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.9800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.9900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.0000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.0100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.0200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.0300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.0400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.0500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.0600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.0700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.0800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.0900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.1000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.1100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.1200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.1300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.1400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.1500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.1600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.1700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.1800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.1900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.2000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.2100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.2200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.2300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.2400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.2500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.2600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.2700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.2800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.2900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.3000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.3100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.3200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.3300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.3400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.3500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.3600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.3700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.3800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.3900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.4000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.4100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.4200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.4300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.4400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.4500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.4600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.4700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.4800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.4900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.5000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.5100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.5200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.5300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.5400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.5500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.5600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.5700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.5800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.5900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.6000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.6100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.6200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.6300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.6400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.6500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.6600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.6700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.6800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.6900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.7000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.7100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.7200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.7300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.7400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.7500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.7600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.7700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.7800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.7900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.8000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.8100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.8200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.8300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.8400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.8500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.8600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.8700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.8800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.8900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.9000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.9100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.9200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.9300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.9400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.9500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.9600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.9700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.9800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.9900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.0000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.0100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.0200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.0300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.0400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.0500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.0600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.0700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.0800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.0900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.1000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.1100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.1200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.1300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.1400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.1500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.1600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.1700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.1800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.1900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.2000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.2100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.2200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.2300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.2400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.2500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.2600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.2700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.2800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.2900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.3000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.3100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.3200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.3300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.3400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.3500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.3600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.3700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.3800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.3900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.4000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.4100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.4200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.4300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.4400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.4500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.4600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.4700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.4800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.4900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.5000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.5100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.5200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.5300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.5400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.5500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.5600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.5700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.5800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.5900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.6000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.6100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.6200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.6300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.6400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.6500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.6600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.6700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.6800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.6900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.7000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.7100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.7200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.7300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.7400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.7500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.7600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.7700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.7800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.7900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.8000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.8100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.8200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.8300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.8400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.8500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.8600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.8700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.8800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.8900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.9000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.9100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.9200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.9300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.9400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.9500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.9600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.9700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.9800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.9900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.0000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.0100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.0200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.0300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.0400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.0500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.0600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.0700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.0800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.0900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.1000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.1100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.1200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.1300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.1400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.1500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.1600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.1700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.1800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.1900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.2000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.2100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.2200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.2300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.2400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.2500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.2600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.2700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.2800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.2900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.3000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.3100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.3200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.3300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.3400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.3500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.3600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.3700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.3800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.3900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.4000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.4100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.4200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.4300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.4400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.4500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.4600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.4700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.4800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.4900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.5000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.5100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.5200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.5300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.5400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.5500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.5600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.5700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.5800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.5900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.6000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.6100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.6200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.6300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.6400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.6500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.6600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.6700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.6800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.6900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.7000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.7100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.7200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.7300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.7400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.7500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.7600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.7700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.7800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.7900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.8000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.8100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.8200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.8300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.8400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.8500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.8600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.8700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.8800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.8900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.9000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.9100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.9200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.9300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.9400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.9500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.9600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.9700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.9800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.9900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.0000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.0100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.0200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.0300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.0400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.0500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.0600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.0700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.0800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.0900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.1000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.1100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.1200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.1300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.1400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.1500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.1600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.1700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.1800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.1900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.2000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.2100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.2200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.2300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.2400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.2500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.2600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.2700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.2800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.2900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.3000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.3100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.3200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.3300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.3400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.3500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.3600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.3700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.3800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.3900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.4000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.4100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.4200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.4300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.4400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.4500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.4600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.4700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.4800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.4900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.5000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.5100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.5200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.5300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.5400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.5500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.5600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.5700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.5800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.5900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.6000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.6100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.6200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.6300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.6400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.6500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.6600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.6700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.6800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.6900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.7000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.7100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.7200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.7300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.7400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.7500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.7600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.7700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.7800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.7900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.8000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.8100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.8200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.8300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.8400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.8500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.8600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.8700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.8800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.8900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.9000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.9100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.9200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.9300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.9400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.9500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.9600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.9700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.9800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.9900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.0000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.0100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.0200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.0300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.0400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.0500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.0600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.0700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.0800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.0900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.1000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.1100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.1200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.1300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.1400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.1500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.1600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.1700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.1800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.1900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.2000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.2100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.2200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.2300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.2400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.2500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.2600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.2700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.2800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.2900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.3000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.3100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.3200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.3300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.3400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.3500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.3600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.3700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.3800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.3900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.4000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.4100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.4200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.4300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.4400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.4500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.4600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.4700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.4800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.4900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.5000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.5100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.5200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.5300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.5400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.5500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.5600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.5700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.5800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.5900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.6000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.6100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.6200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.6300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.6400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.6500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.6600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.6700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.6800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.6900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.7000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.7100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.7200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.7300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.7400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.7500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.7600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.7700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.7800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.7900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.8000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.8100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.8200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.8300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.8400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.8500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.8600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.8700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.8800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.8900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.9000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.9100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.9200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.9300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.9400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.9500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.9600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.9700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.9800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.9900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0000000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0010000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0020000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0030000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0040000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0050000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0060000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0070000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0080000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0090000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0100000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0110000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0120000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0130000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0140000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0150000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0160000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0170000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0180000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0190000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0200000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0210000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0220000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0230000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0240000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0250000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0260000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0270000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0280000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0290000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0300000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0310000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0320000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0330000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0340000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0350000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0360000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0370000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0380000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0390000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0400000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0410000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0420000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0430000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0440000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0450000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0460000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0470000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0480000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0490000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0500000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0510000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0520000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0530000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0540000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0550000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0560000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0570000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0580000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0590000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0600000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0610000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0620000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0630000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0640000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0650000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0660000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0670000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0680000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0690000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0700000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0710000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0720000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0730000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0740000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0750000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0760000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0770000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0780000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0790000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0800000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0810000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0820000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0830000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0840000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0850000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0860000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0870000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0880000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0890000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0900000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0910000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0920000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0930000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0940000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0950000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0960000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0970000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0980000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0990000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.1000000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.1010000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.1020000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.1030000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.1040000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.1050000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.1060000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.1070000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.1080000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.1090000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.1100000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.1110000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00  -1.5389998718717823e-03   1.4400000000000000e+01
   1.1120000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00  -5.6752288120692773e-03   1.4400000000000000e+01
   1.1130000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00  -1.0876617447547643e-02   1.4400000000000000e+01
   1.1140000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00  -1.7468120231787787e-02   1.4400000000000000e+01
   1.1150000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00  -1.9380742654627747e-03  -2.5833422602516642e-02   1.4400000000000000e+01
   1.1160000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00  -1.8756116161187997e-02  -3.6426163625659203e-02   1.4400000000000000e+01
   1.1170000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00  -4.7132577110615026e-02  -4.9782336161295127e-02   1.4400000000000000e+01
   1.1180000000000000e+03   0.0000000000000000e+00  -4.0491593086992461e-02  -9.4750324120064455e-02  -6.6534695793648124e-02   1.4400000000000000e+01
   1.1190000000000000e+03  -4.9999999999840361e-01  -4.1889656932987263e-01  -1.7290679710923040e-01  -8.7429572824926360e-02   1.3900000000000000e+01
   1.1200000000000000e+03   0.0000000000000000e+00  -4.4571037607016306e-02  -9.7075513154483595e-02  -6.8670724039384567e-02   1.3900000000000000e+01
   1.1210000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00  -5.3682306754873621e-02  -5.4633449600776762e-02   1.3900000000000000e+01
   1.1220000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00  -3.2340391350427766e-02  -4.4582849428976945e-02   1.3900000000000000e+01
   1.1230000000000000e+03   0.0000000000000000e+00  -3.9869664623415346e-03  -2.6950067642839470e-02  -3.7937750240829793e-02   1.3900000000000000e+01
   1.1240000000000000e+03  -1.0000000000152043e-01  -8.3328489331411015e-02  -3.4703115538419427e-02  -3.4251245013374287e-02   1.3800000000000001e+01
   1.1250000000000000e+03   0.0000000000000000e+00  -8.7376755437306164e-03  -1.5489812874439290e-02  -2.4299276255663083e-02   1.3800000000000001e+01
   1.1260000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00  -4.3254226149792574e-03  -1.6533534651088200e-02   1.3800000000000001e+01
   1.1270000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00  -1.0442207792341729e-02   1.3800000000000001e+01
   1.1280000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00  -5.5936220188661512e-03   1.3800000000000001e+01
   1.1290000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00  -1.6200819989512505e-03   1.3800000000000001e+01
   1.1300000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1310000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1320000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1330000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1340000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1350000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1360000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1370000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1380000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1390000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1400000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1410000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1420000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1430000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1440000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1450000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1460000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1470000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1480000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1490000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1500000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1510000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1520000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1530000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1540000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1550000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1560000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1570000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1580000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1590000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1600000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1610000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1620000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1630000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1640000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1650000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1660000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1670000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1680000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1690000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1700000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1710000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1720000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1730000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1740000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1750000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1760000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1770000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1780000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1790000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1800000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1810000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1820000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1830000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1840000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1850000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1860000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1870000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1880000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1890000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1900000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1910000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1920000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1930000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1940000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1950000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1960000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1970000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1980000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1990000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2000000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2010000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2020000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2030000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2040000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2050000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2060000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2070000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2080000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2090000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2100000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2110000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2120000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2130000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2140000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2150000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2160000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2170000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2180000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2190000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2200000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2210000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2220000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2230000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2240000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2250000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2260000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2270000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2280000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2290000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2300000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2310000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2320000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2330000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2340000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2350000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2360000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2370000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2380000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2390000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2400000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2410000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2420000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2430000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2440000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2450000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2460000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2470000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2480000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2490000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2500000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2510000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2520000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2530000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2540000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2550000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2560000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2570000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2580000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2590000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2600000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2610000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2620000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2630000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2640000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2650000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2660000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2670000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2680000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2690000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2700000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2710000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2720000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2730000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2740000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2750000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2760000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2770000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2780000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2790000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2800000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2810000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2820000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2830000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2840000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2850000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2860000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2870000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2880000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2890000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2900000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2910000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2920000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2930000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2940000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2950000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2960000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2970000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2980000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2990000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3000000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3010000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3020000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3030000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3040000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3050000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3060000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3070000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3080000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3090000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3100000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3110000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3120000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3130000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3140000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3150000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3160000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3170000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3180000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3190000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3200000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3210000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3220000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3230000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3240000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3250000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3260000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3270000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3280000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3290000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3300000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3310000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3320000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3330000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3340000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3350000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3360000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3370000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3380000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3390000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3400000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3410000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3420000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3430000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3440000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3450000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3460000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3470000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3480000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3490000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3500000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3510000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3520000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3530000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3540000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3550000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3560000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3570000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3580000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3590000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3600000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3610000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3620000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3630000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3640000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3650000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3660000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3670000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3680000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3690000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3700000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3710000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3720000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3730000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3740000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3750000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3760000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3770000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3780000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3790000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3800000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3810000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3820000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3830000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3840000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3850000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3860000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3870000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3880000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3890000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3900000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3910000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3920000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3930000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3940000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3950000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3960000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3970000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3980000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3990000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4000000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4010000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4020000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4030000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4040000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4050000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4060000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4070000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4080000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4090000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4100000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4110000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4120000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4130000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4140000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4150000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4160000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4170000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4180000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4190000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4200000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4210000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4220000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4230000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4240000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4250000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4260000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4270000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4280000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4290000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4300000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4310000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4320000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4330000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4340000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4350000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4360000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4370000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4380000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4390000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4400000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4410000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4420000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4430000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4440000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4450000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4460000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4470000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4480000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4490000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4500000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4510000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4520000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4530000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4540000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4550000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4560000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4570000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4580000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4590000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4600000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4610000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4620000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4630000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4640000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4650000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4660000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4670000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4680000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4690000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4700000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4710000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4720000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4730000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4740000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4750000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4760000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4770000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4780000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4790000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4800000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4810000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4820000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4830000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4840000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4850000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4860000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4870000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4880000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4890000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4900000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4910000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4920000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4930000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4940000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4950000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4960000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4970000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4980000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4990000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.5000000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.5010000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.5020000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.5030000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.5040000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.5050000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.5060000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.5070000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.5080000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.5090000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.5100000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.5110000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.5120000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.5130000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.5140000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.5150000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.5160000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.5170000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.5180000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.5190000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.5200000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.5210000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.5220000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.5230000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.5240000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.5250000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.5260000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.5270000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.5280000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.5290000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.5300000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.5310000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.5320000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.5330000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.5340000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.5350000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.5360000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.5370000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.5380000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.5390000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.5400000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.5410000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.5420000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.5430000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.5440000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.5450000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.5460000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.5470000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.5480000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.5490000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.5500000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.5510000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.5520000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.5530000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.5540000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.5550000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.5560000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.5570000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.5580000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.5590000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.5600000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.5610000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.5620000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.5630000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.5640000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.5650000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.5660000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.5670000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.5680000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.5690000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.5700000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.5710000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.5720000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.5730000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.5740000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.5750000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.5760000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.5770000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.5780000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.5790000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.5800000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.5810000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.5820000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.5830000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.5840000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.5850000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.5860000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.5870000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.5880000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.5890000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.5900000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.5910000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.5920000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.5930000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.5940000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.5950000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.5960000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.5970000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.5980000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.5990000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.6000000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.6010000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.6020000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.6030000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.6040000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.6050000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.6060000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.6070000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.6080000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.6090000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.6100000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.6110000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.6120000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.6130000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.6140000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.6150000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.6160000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.6170000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.6180000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.6190000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.6200000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.6210000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.6220000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.6230000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.6240000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.6250000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.6260000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.6270000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.6280000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.6290000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.6300000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.6310000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.6320000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.6330000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.6340000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.6350000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.6360000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.6370000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.6380000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.6390000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.6400000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.6410000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.6420000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.6430000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.6440000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.6450000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.6460000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.6470000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.6480000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.6490000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.6500000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.6510000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.6520000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.6530000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.6540000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.6550000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.6560000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.6570000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.6580000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.6590000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.6600000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.6610000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.6620000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.6630000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.6640000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.6650000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.6660000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.6670000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.6680000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.6690000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.6700000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.6710000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.6720000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.6730000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.6740000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.6750000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.6760000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.6770000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.6780000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.6790000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.6800000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.6810000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.6820000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.6830000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.6840000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.6850000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.6860000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.6870000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.6880000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.6890000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.6900000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.6910000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.6920000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.6930000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.6940000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.6950000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.6960000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.6970000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.6980000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.6990000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.7000000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.7010000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.7020000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.7030000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.7040000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.7050000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.7060000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.7070000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.7080000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.7090000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.7100000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.7110000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.7120000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.7130000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.7140000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.7150000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.7160000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.7170000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.7180000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.7190000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.7200000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.7210000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.7220000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.7230000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.7240000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.7250000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.7260000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.7270000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.7280000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.7290000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.7300000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.7310000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.7320000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.7330000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.7340000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.7350000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.7360000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.7370000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.7380000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.7390000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.7400000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.7410000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.7420000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.7430000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.7440000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.7450000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.7460000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.7470000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.7480000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.7490000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.7500000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.7510000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.7520000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.7530000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.7540000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.7550000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.7560000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.7570000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.7580000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.7590000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.7600000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.7610000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.7620000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.7630000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.7640000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.7650000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.7660000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.7670000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.7680000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.7690000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.7700000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.7710000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.7720000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.7730000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.7740000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.7750000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.7760000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.7770000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.7780000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.7790000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.7800000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.7810000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.7820000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.7830000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.7840000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.7850000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.7860000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.7870000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.7880000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.7890000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.7900000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.7910000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.7920000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.7930000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.7940000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.7950000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.7960000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.7970000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.7980000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.7990000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.8000000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.8010000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.8020000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.8030000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.8040000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.8050000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.8060000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.8070000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.8080000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.8090000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.8100000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.8110000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.8120000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.8130000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.8140000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.8150000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.8160000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.8170000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.8180000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.8190000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.8200000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.8210000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.8220000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.8230000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.8240000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.8250000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.8260000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.8270000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.8280000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.8290000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.8300000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.8310000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.8320000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.8330000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.8340000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.8350000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.8360000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.8370000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.8380000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.8390000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.8400000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.8410000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.8420000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.8430000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.8440000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.8450000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.8460000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.8470000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.8480000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.8490000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.8500000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.8510000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.8520000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.8530000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.8540000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.8550000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.8560000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.8570000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.8580000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.8590000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.8600000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.8610000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.8620000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.8630000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.8640000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.8650000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.8660000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.8670000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.8680000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.8690000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.8700000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.8710000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.8720000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.8730000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.8740000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.8750000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.8760000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.8770000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.8780000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.8790000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.8800000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.8810000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.8820000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.8830000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.8840000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.8850000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.8860000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.8870000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.8880000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.8890000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.8900000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.8910000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.8920000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.8930000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.8940000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.8950000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.8960000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.8970000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.8980000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.8990000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.9000000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.9010000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.9020000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.9030000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.9040000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.9050000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.9060000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.9070000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.9080000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.9090000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.9100000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.9110000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.9120000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.9130000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.9140000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.9150000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.9160000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.9170000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.9180000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.9190000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.9200000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.9210000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.9220000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.9230000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.9240000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.9250000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.9260000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.9270000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.9280000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.9290000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.9300000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.9310000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.9320000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.9330000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.9340000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.9350000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.9360000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.9370000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.9380000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.9390000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.9400000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.9410000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.9420000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.9430000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.9440000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.9450000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.9460000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.9470000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.9480000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.9490000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.9500000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.9510000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.9520000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.9530000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.9540000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.9550000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.9560000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.9570000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.9580000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.9590000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.9600000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.9610000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.9620000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.9630000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.9640000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.9650000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.9660000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.9670000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.9680000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.9690000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.9700000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.9710000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.9720000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.9730000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.9740000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.9750000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.9760000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.9770000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.9780000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.9790000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.9800000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.9810000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.9820000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.9830000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.9840000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.9850000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.9860000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.9870000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.9880000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.9890000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.9900000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.9910000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.9920000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.9930000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.9940000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.9950000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.9960000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.9970000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.9980000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.9990000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.0000000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.0010000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.0020000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.0030000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.0040000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.0050000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.0060000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.0070000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.0080000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.0090000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.0100000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.0110000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.0120000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.0130000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.0140000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.0150000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.0160000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.0170000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.0180000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.0190000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.0200000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.0210000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.0220000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.0230000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.0240000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.0250000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.0260000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.0270000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.0280000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.0290000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.0300000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.0310000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.0320000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.0330000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.0340000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.0350000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.0360000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.0370000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.0380000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.0390000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.0400000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.0410000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.0420000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.0430000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.0440000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.0450000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.0460000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.0470000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.0480000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.0490000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.0500000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.0510000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.0520000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.0530000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.0540000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.0550000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.0560000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.0570000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.0580000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.0590000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.0600000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.0610000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.0620000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.0630000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.0640000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.0650000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.0660000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.0670000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.0680000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.0690000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.0700000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.0710000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.0720000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.0730000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.0740000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.0750000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.0760000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.0770000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.0780000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.0790000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.0800000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.0810000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.0820000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.0830000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.0840000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.0850000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.0860000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.0870000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.0880000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.0890000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.0900000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.0910000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.0920000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.0930000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.0940000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.0950000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.0960000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.0970000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.0980000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.0990000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.1000000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.1010000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.1020000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.1030000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.1040000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.1050000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.1060000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.1070000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.1080000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.1090000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.1100000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.1110000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.1120000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.1130000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.1140000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.1150000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.1160000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.1170000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.1180000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.1190000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.1200000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.1210000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.1220000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.1230000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.1240000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.1250000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.1260000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.1270000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.1280000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.1290000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.1300000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.1310000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.1320000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.1330000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.1340000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.1350000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.1360000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.1370000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.1380000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.1390000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.1400000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.1410000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.1420000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.1430000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.1440000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.1450000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.1460000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.1470000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.1480000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.1490000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.1500000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.1510000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.1520000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.1530000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.1540000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.1550000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.1560000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.1570000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.1580000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.1590000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.1600000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.1610000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.1620000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.1630000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.1640000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.1650000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.1660000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.1670000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.1680000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.1690000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.1700000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.1710000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.1720000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.1730000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.1740000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.1750000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.1760000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.1770000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.1780000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.1790000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.1800000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.1810000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.1820000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.1830000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.1840000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.1850000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.1860000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.1870000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.1880000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.1890000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.1900000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.1910000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.1920000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.1930000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.1940000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.1950000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.1960000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.1970000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.1980000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.1990000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.2000000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.2010000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.2020000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.2030000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.2040000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.2050000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.2060000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.2070000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.2080000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.2090000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.2100000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.2110000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.2120000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.2130000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.2140000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.2150000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.2160000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.2170000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.2180000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.2190000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.2200000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.2210000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.2220000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.2230000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.2240000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.2250000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.2260000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.2270000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.2280000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.2290000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.2300000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.2310000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.2320000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.2330000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.2340000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.2350000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.2360000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.2370000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.2380000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.2390000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.2400000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.2410000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.2420000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.2430000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.2440000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.2450000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.2460000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.2470000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.2480000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.2490000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.2500000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.2510000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.2520000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.2530000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.2540000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.2550000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.2560000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.2570000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.2580000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.2590000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.2600000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.2610000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.2620000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.2630000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.2640000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.2650000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.2660000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.2670000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.2680000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.2690000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.2700000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.2710000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.2720000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.2730000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.2740000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.2750000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.2760000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.2770000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.2780000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.2790000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.2800000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.2810000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.2820000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.2830000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.2840000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.2850000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.2860000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.2870000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.2880000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.2890000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.2900000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.2910000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.2920000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.2930000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.2940000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.2950000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.2960000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.2970000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.2980000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.2990000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.3000000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.3010000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.3020000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.3030000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.3040000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.3050000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.3060000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.3070000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.3080000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.3090000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.3100000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.3110000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.3120000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.3130000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.3140000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.3150000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.3160000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.3170000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.3180000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.3190000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.3200000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.3210000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.3220000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.3230000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.3240000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.3250000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.3260000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.3270000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.3280000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.3290000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.3300000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.3310000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.3320000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.3330000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.3340000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.3350000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.3360000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.3370000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.3380000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.3390000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.3400000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.3410000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.3420000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.3430000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.3440000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.3450000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.3460000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.3470000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.3480000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.3490000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.3500000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.3510000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.3520000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.3530000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.3540000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.3550000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.3560000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.3570000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.3580000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.3590000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.3600000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.3610000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.3620000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.3630000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.3640000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.3650000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.3660000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.3670000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.3680000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.3690000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.3700000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.3710000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.3720000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.3730000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.3740000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.3750000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.3760000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.3770000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.3780000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.3790000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.3800000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.3810000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.3820000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.3830000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.3840000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.3850000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.3860000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.3870000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.3880000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.3890000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.3900000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.3910000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.3920000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.3930000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.3940000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.3950000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.3960000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.3970000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.3980000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.3990000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.4000000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.4010000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.4020000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.4030000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.4040000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.4050000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.4060000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.4070000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.4080000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.4090000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.4100000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.4110000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.4120000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.4130000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.4140000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.4150000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.4160000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.4170000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.4180000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.4190000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.4200000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.4210000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.4220000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.4230000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.4240000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.4250000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.4260000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.4270000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.4280000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.4290000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.4300000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.4310000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.4320000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.4330000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.4340000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.4350000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.4360000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.4370000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.4380000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.4390000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.4400000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.4410000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.4420000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.4430000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.4440000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.4450000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.4460000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.4470000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.4480000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.4490000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.4500000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.4510000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.4520000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.4530000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.4540000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.4550000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.4560000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.4570000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.4580000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.4590000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.4600000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.4610000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.4620000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.4630000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.4640000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.4650000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.4660000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.4670000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.4680000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.4690000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.4700000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.4710000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.4720000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.4730000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.4740000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.4750000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.4760000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.4770000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.4780000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.4790000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.4800000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.4810000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.4820000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.4830000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.4840000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.4850000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.4860000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.4870000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.4880000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.4890000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.4900000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.4910000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.4920000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.4930000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.4940000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.4950000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.4960000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.4970000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.4980000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.4990000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.5000000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.5010000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.5020000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.5030000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.5040000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.5050000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.5060000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.5070000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.5080000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.5090000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.5100000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.5110000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.5120000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.5130000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.5140000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.5150000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.5160000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.5170000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.5180000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.5190000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.5200000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.5210000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.5220000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.5230000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.5240000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.5250000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.5260000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.5270000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.5280000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.5290000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.5300000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.5310000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.5320000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.5330000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.5340000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.5350000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.5360000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.5370000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.5380000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.5390000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.5400000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.5410000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.5420000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.5430000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.5440000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.5450000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.5460000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.5470000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.5480000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.5490000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.5500000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.5510000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.5520000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.5530000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.5540000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.5550000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.5560000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.5570000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.5580000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.5590000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.5600000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.5610000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.5620000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.5630000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.5640000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.5650000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.5660000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.5670000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.5680000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.5690000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.5700000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.5710000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.5720000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.5730000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.5740000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.5750000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.5760000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.5770000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.5780000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.5790000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.5800000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.5810000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.5820000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.5830000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.5840000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.5850000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.5860000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.5870000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.5880000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.5890000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.5900000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.5910000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.5920000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.5930000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.5940000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.5950000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.5960000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.5970000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.5980000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.5990000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.6000000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.6010000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.6020000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.6030000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.6040000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.6050000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.6060000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.6070000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.6080000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.6090000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.6100000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.6110000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.6120000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.6130000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.6140000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.6150000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.6160000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.6170000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.6180000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.6190000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.6200000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.6210000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.6220000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.6230000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.6240000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.6250000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.6260000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.6270000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.6280000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.6290000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.6300000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.6310000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.6320000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.6330000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.6340000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.6350000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.6360000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.6370000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.6380000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.6390000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.6400000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.6410000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.6420000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.6430000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.6440000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.6450000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.6460000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.6470000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.6480000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.6490000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.6500000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.6510000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.6520000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.6530000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.6540000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.6550000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.6560000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.6570000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.6580000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.6590000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.6600000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.6610000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.6620000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.6630000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.6640000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.6650000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.6660000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.6670000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.6680000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.6690000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.6700000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.6710000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.6720000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.6730000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.6740000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.6750000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.6760000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.6770000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.6780000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.6790000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.6800000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.6810000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.6820000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.6830000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.6840000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.6850000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.6860000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.6870000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.6880000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.6890000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.6900000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.6910000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.6920000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.6930000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.6940000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.6950000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.6960000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.6970000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.6980000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.6990000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.7000000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.7010000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.7020000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.7030000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.7040000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.7050000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.7060000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.7070000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.7080000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.7090000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.7100000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.7110000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.7120000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.7130000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.7140000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.7150000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.7160000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.7170000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.7180000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.7190000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.7200000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.7210000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.7220000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.7230000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.7240000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.7250000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.7260000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.7270000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.7280000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.7290000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.7300000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.7310000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.7320000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.7330000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.7340000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.7350000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.7360000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.7370000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.7380000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.7390000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.7400000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.7410000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.7420000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.7430000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.7440000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.7450000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.7460000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.7470000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.7480000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.7490000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.7500000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.7510000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.7520000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.7530000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.7540000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.7550000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.7560000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.7570000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.7580000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.7590000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.7600000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.7610000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.7620000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.7630000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.7640000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.7650000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.7660000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.7670000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.7680000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.7690000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.7700000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.7710000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.7720000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.7730000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.7740000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.7750000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.7760000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.7770000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.7780000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.7790000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.7800000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.7810000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.7820000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.7830000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.7840000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.7850000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.7860000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.7870000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.7880000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.7890000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.7900000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.7910000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.7920000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.7930000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.7940000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.7950000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.7960000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.7970000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.7980000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.7990000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.8000000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.8010000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.8020000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.8030000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.8040000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.8050000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.8060000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.8070000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.8080000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.8090000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.8100000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.8110000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.8120000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.8130000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.8140000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.8150000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.8160000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.8170000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.8180000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.8190000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.8200000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.8210000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.8220000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.8230000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.8240000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.8250000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.8260000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.8270000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.8280000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.8290000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.8300000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.8310000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.8320000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.8330000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.8340000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.8350000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.8360000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.8370000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.8380000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.8390000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.8400000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.8410000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.8420000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.8430000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.8440000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.8450000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.8460000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.8470000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.8480000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.8490000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.8500000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.8510000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.8520000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.8530000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.8540000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.8550000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.8560000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.8570000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.8580000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.8590000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.8600000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.8610000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.8620000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.8630000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.8640000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.8650000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.8660000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.8670000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.8680000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.8690000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.8700000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.8710000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.8720000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.8730000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.8740000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.8750000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.8760000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.8770000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.8780000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.8790000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.8800000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.8810000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.8820000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.8830000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.8840000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.8850000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.8860000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.8870000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.8880000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.8890000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.8900000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.8910000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.8920000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.8930000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.8940000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.8950000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.8960000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.8970000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.8980000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.8990000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.9000000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.9010000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.9020000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.9030000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.9040000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.9050000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.9060000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.9070000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.9080000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.9090000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.9100000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.9110000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.9120000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.9130000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.9140000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.9150000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.9160000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.9170000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.9180000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.9190000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.9200000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.9210000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.9220000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.9230000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.9240000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.9250000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.9260000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.9270000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.9280000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.9290000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.9300000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.9310000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.9320000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.9330000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.9340000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.9350000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.9360000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.9370000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.9380000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.9390000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.9400000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.9410000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.9420000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.9430000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.9440000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.9450000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.9460000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.9470000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.9480000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.9490000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.9500000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.9510000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.9520000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.9530000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.9540000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.9550000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.9560000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.9570000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.9580000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.9590000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.9600000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.9610000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.9620000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.9630000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.9640000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.9650000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.9660000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.9670000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.9680000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.9690000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.9700000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.9710000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.9720000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.9730000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.9740000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.9750000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.9760000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.9770000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.9780000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.9790000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.9800000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.9810000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.9820000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.9830000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.9840000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.9850000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.9860000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.9870000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.9880000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.9890000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.9900000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.9910000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.9920000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.9930000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.9940000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.9950000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.9960000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.9970000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.9980000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   2.9990000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.0000000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.0010000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.0020000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.0030000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.0040000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.0050000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.0060000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.0070000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.0080000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.0090000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.0100000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.0110000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.0120000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.0130000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.0140000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.0150000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.0160000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.0170000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.0180000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.0190000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.0200000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.0210000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.0220000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.0230000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.0240000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.0250000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.0260000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.0270000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.0280000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.0290000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.0300000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.0310000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.0320000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.0330000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.0340000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.0350000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.0360000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.0370000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.0380000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.0390000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.0400000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.0410000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.0420000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.0430000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.0440000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.0450000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.0460000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.0470000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.0480000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.0490000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.0500000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.0510000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.0520000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.0530000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.0540000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.0550000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.0560000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.0570000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.0580000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.0590000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.0600000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.0610000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.0620000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.0630000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.0640000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.0650000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.0660000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.0670000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.0680000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.0690000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.0700000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.0710000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.0720000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.0730000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.0740000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.0750000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.0760000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.0770000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.0780000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.0790000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.0800000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.0810000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.0820000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.0830000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.0840000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.0850000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.0860000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.0870000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.0880000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.0890000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.0900000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.0910000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.0920000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.0930000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.0940000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.0950000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.0960000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.0970000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.0980000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.0990000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.1000000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.1010000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.1020000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.1030000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.1040000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.1050000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.1060000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.1070000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.1080000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.1090000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.1100000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.1110000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.1120000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.1130000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.1140000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.1150000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.1160000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.1170000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.1180000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.1190000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.1200000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.1210000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.1220000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.1230000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.1240000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.1250000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.1260000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.1270000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.1280000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.1290000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.1300000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.1310000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.1320000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.1330000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.1340000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.1350000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.1360000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.1370000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.1380000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.1390000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.1400000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.1410000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.1420000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.1430000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.1440000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.1450000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.1460000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.1470000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.1480000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.1490000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.1500000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.1510000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.1520000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.1530000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.1540000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.1550000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.1560000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.1570000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.1580000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.1590000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.1600000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.1610000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.1620000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.1630000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.1640000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.1650000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.1660000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.1670000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.1680000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.1690000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.1700000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.1710000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.1720000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.1730000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.1740000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.1750000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.1760000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.1770000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.1780000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.1790000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.1800000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.1810000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.1820000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.1830000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.1840000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.1850000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.1860000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.1870000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.1880000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.1890000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.1900000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.1910000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.1920000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.1930000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.1940000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.1950000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.1960000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.1970000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.1980000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.1990000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.2000000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.2010000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.2020000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.2030000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.2040000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.2050000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.2060000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.2070000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.2080000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.2090000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.2100000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.2110000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.2120000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.2130000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.2140000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.2150000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.2160000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.2170000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.2180000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.2190000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.2200000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.2210000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.2220000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.2230000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.2240000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.2250000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.2260000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.2270000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.2280000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.2290000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.2300000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.2310000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.2320000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.2330000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.2340000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.2350000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.2360000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.2370000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.2380000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.2390000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.2400000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.2410000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.2420000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.2430000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.2440000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.2450000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.2460000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.2470000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.2480000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.2490000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.2500000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.2510000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.2520000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.2530000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.2540000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.2550000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.2560000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.2570000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.2580000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.2590000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.2600000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.2610000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.2620000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.2630000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.2640000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.2650000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.2660000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.2670000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.2680000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.2690000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.2700000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.2710000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.2720000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.2730000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.2740000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.2750000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.2760000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.2770000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.2780000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.2790000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.2800000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.2810000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.2820000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.2830000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.2840000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.2850000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.2860000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.2870000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.2880000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.2890000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.2900000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.2910000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.2920000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.2930000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.2940000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.2950000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.2960000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.2970000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.2980000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.2990000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.3000000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.3010000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.3020000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.3030000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.3040000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.3050000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.3060000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.3070000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.3080000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.3090000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.3100000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.3110000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.3120000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.3130000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.3140000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.3150000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.3160000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.3170000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.3180000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.3190000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.3200000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.3210000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.3220000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.3230000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.3240000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.3250000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.3260000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.3270000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.3280000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.3290000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.3300000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.3310000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.3320000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.3330000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.3340000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.3350000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.3360000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.3370000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.3380000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.3390000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.3400000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.3410000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.3420000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.3430000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.3440000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.3450000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.3460000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.3470000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.3480000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.3490000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.3500000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.3510000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.3520000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.3530000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.3540000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.3550000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.3560000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.3570000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.3580000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.3590000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.3600000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.3610000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.3620000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.3630000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.3640000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.3650000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.3660000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.3670000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.3680000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.3690000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.3700000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.3710000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.3720000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.3730000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.3740000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.3750000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.3760000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.3770000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.3780000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.3790000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.3800000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.3810000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.3820000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.3830000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.3840000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.3850000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.3860000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.3870000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.3880000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.3890000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.3900000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.3910000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.3920000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.3930000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.3940000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.3950000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.3960000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.3970000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.3980000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.3990000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.4000000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.4010000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.4020000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.4030000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.4040000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.4050000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.4060000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.4070000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.4080000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.4090000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.4100000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.4110000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.4120000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.4130000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.4140000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.4150000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.4160000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.4170000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.4180000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.4190000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.4200000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.4210000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.4220000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.4230000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.4240000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.4250000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.4260000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.4270000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.4280000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.4290000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.4300000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.4310000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.4320000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.4330000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.4340000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.4350000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.4360000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.4370000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.4380000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.4390000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.4400000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.4410000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.4420000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.4430000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.4440000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.4450000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.4460000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.4470000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.4480000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.4490000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.4500000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.4510000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.4520000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.4530000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.4540000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.4550000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.4560000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.4570000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.4580000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.4590000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.4600000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.4610000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.4620000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.4630000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.4640000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.4650000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.4660000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.4670000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.4680000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.4690000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.4700000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.4710000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.4720000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.4730000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.4740000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.4750000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.4760000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.4770000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.4780000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.4790000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.4800000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.4810000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.4820000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.4830000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.4840000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.4850000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.4860000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.4870000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.4880000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.4890000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.4900000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.4910000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.4920000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.4930000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.4940000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.4950000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.4960000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.4970000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.4980000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.4990000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.5000000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.5010000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.5020000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.5030000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.5040000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.5050000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.5060000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.5070000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.5080000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.5090000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.5100000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.5110000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.5120000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.5130000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.5140000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.5150000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.5160000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.5170000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.5180000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.5190000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.5200000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.5210000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.5220000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.5230000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.5240000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.5250000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.5260000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.5270000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.5280000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.5290000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.5300000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.5310000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.5320000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.5330000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.5340000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.5350000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.5360000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.5370000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.5380000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.5390000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.5400000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.5410000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.5420000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.5430000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.5440000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.5450000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.5460000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.5470000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.5480000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.5490000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.5500000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.5510000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.5520000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.5530000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.5540000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.5550000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.5560000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.5570000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.5580000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.5590000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.5600000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.5610000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.5620000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.5630000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.5640000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.5650000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.5660000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.5670000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.5680000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.5690000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.5700000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.5710000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.5720000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.5730000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.5740000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.5750000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.5760000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.5770000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.5780000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.5790000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.5800000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.5810000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.5820000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.5830000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.5840000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.5850000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.5860000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.5870000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.5880000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.5890000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.5900000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.5910000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.5920000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.5930000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.5940000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.5950000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.5960000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.5970000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.5980000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.5990000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.6000000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.6010000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.6020000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.6030000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.6040000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.6050000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.6060000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.6070000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.6080000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.6090000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.6100000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.6110000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.6120000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.6130000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.6140000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.6150000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.6160000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.6170000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.6180000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.6190000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.6200000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.6210000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.6220000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.6230000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.6240000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.6250000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.6260000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.6270000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.6280000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.6290000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.6300000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.6310000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.6320000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.6330000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.6340000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.6350000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.6360000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.6370000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.6380000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.6390000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.6400000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.6410000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.6420000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.6430000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.6440000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.6450000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.6460000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.6470000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.6480000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.6490000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.6500000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.6510000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.6520000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.6530000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.6540000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.6550000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.6560000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.6570000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.6580000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.6590000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.6600000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.6610000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.6620000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.6630000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.6640000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.6650000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.6660000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.6670000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.6680000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.6690000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.6700000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.6710000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.6720000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.6730000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.6740000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.6750000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.6760000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.6770000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.6780000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.6790000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.6800000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.6810000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.6820000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.6830000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.6840000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.6850000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.6860000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.6870000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.6880000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.6890000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.6900000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.6910000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.6920000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.6930000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.6940000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.6950000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.6960000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.6970000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.6980000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.6990000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.7000000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.7010000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.7020000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.7030000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.7040000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.7050000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.7060000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.7070000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.7080000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.7090000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.7100000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.7110000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.7120000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.7130000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.7140000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.7150000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.7160000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.7170000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.7180000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.7190000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.7200000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.7210000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.7220000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.7230000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.7240000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.7250000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.7260000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.7270000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.7280000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.7290000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.7300000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.7310000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.7320000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.7330000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.7340000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.7350000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.7360000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.7370000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.7380000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.7390000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.7400000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.7410000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.7420000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.7430000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.7440000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.7450000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.7460000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.7470000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.7480000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.7490000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.7500000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.7510000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.7520000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.7530000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.7540000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.7550000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.7560000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.7570000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.7580000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.7590000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.7600000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.7610000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.7620000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.7630000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.7640000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.7650000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.7660000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.7670000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.7680000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.7690000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.7700000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.7710000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.7720000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.7730000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.7740000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.7750000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.7760000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.7770000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.7780000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.7790000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.7800000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.7810000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.7820000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.7830000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.7840000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.7850000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.7860000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.7870000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.7880000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.7890000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.7900000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.7910000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.7920000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.7930000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.7940000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.7950000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.7960000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.7970000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.7980000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.7990000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.8000000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.8010000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.8020000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.8030000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.8040000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.8050000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.8060000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.8070000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.8080000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.8090000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.8100000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.8110000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.8120000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.8130000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.8140000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.8150000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.8160000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.8170000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.8180000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.8190000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.8200000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.8210000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.8220000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.8230000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.8240000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.8250000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.8260000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.8270000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.8280000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.8290000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.8300000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.8310000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.8320000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.8330000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.8340000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.8350000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.8360000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.8370000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.8380000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.8390000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.8400000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.8410000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.8420000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.8430000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.8440000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.8450000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.8460000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.8470000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.8480000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.8490000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.8500000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.8510000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.8520000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.8530000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.8540000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.8550000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.8560000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.8570000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.8580000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.8590000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.8600000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.8610000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.8620000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.8630000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.8640000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.8650000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.8660000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.8670000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.8680000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.8690000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.8700000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.8710000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.8720000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.8730000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.8740000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.8750000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.8760000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.8770000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.8780000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.8790000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.8800000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.8810000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.8820000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.8830000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.8840000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.8850000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.8860000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.8870000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.8880000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.8890000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.8900000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.8910000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.8920000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.8930000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.8940000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.8950000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.8960000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.8970000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.8980000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.8990000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.9000000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.9010000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.9020000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.9030000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.9040000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.9050000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.9060000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.9070000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.9080000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.9090000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.9100000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.9110000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.9120000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.9130000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.9140000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.9150000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.9160000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.9170000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.9180000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.9190000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.9200000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.9210000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.9220000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.9230000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.9240000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.9250000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.9260000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.9270000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.9280000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.9290000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.9300000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.9310000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.9320000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.9330000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.9340000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.9350000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.9360000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.9370000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.9380000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.9390000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.9400000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.9410000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.9420000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.9430000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.9440000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.9450000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.9460000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.9470000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.9480000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.9490000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.9500000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.9510000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.9520000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.9530000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.9540000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.9550000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.9560000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.9570000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.9580000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.9590000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.9600000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.9610000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.9620000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.9630000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.9640000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.9650000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.9660000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.9670000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.9680000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.9690000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.9700000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.9710000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.9720000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.9730000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.9740000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.9750000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.9760000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.9770000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.9780000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.9790000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.9800000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.9810000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.9820000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.9830000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.9840000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.9850000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.9860000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.9870000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.9880000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.9890000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.9900000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.9910000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.9920000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.9930000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.9940000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.9950000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.9960000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.9970000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.9980000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   3.9990000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.0000000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.0010000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.0020000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.0030000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.0040000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.0050000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.0060000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.0070000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.0080000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.0090000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.0100000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.0110000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.0120000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.0130000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.0140000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.0150000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.0160000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.0170000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.0180000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.0190000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.0200000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.0210000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.0220000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.0230000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.0240000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.0250000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.0260000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.0270000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.0280000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.0290000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.0300000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.0310000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.0320000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.0330000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.0340000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.0350000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.0360000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.0370000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.0380000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.0390000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.0400000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.0410000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.0420000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.0430000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.0440000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.0450000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.0460000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.0470000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.0480000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.0490000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.0500000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.0510000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.0520000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.0530000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.0540000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.0550000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.0560000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.0570000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.0580000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.0590000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.0600000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.0610000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.0620000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.0630000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.0640000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.0650000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.0660000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.0670000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.0680000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.0690000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.0700000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.0710000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.0720000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.0730000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.0740000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.0750000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.0760000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.0770000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.0780000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.0790000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.0800000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.0810000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.0820000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.0830000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.0840000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.0850000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.0860000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.0870000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.0880000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.0890000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.0900000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.0910000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.0920000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.0930000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.0940000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.0950000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.0960000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.0970000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.0980000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.0990000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.1000000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.1010000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.1020000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.1030000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.1040000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.1050000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.1060000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.1070000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.1080000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.1090000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.1100000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.1110000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.1120000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.1130000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.1140000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.1150000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.1160000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.1170000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.1180000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.1190000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.1200000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.1210000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.1220000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.1230000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.1240000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.1250000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.1260000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.1270000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.1280000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.1290000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.1300000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.1310000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.1320000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.1330000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.1340000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.1350000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.1360000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.1370000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.1380000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.1390000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.1400000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.1410000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.1420000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.1430000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.1440000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.1450000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.1460000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.1470000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.1480000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.1490000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.1500000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.1510000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.1520000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.1530000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.1540000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.1550000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.1560000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.1570000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.1580000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.1590000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.1600000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.1610000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.1620000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.1630000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.1640000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.1650000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.1660000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.1670000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.1680000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.1690000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.1700000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.1710000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.1720000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.1730000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.1740000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.1750000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.1760000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.1770000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.1780000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.1790000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.1800000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.1810000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.1820000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.1830000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.1840000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.1850000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.1860000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.1870000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.1880000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.1890000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.1900000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.1910000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.1920000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.1930000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.1940000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.1950000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.1960000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.1970000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.1980000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.1990000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.2000000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.2010000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.2020000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.2030000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.2040000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.2050000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.2060000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.2070000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.2080000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.2090000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.2100000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.2110000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.2120000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.2130000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.2140000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.2150000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.2160000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.2170000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.2180000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.2190000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.2200000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.2210000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.2220000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.2230000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.2240000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.2250000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.2260000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.2270000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.2280000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.2290000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.2300000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.2310000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.2320000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.2330000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.2340000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.2350000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.2360000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.2370000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.2380000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.2390000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.2400000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.2410000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.2420000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.2430000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.2440000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.2450000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.2460000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.2470000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.2480000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.2490000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.2500000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.2510000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.2520000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.2530000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.2540000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.2550000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.2560000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.2570000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.2580000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.2590000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.2600000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.2610000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.2620000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.2630000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.2640000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.2650000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.2660000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.2670000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.2680000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.2690000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.2700000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.2710000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.2720000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.2730000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.2740000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.2750000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.2760000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.2770000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.2780000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.2790000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.2800000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.2810000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.2820000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.2830000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.2840000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.2850000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.2860000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.2870000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.2880000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.2890000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.2900000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.2910000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.2920000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.2930000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.2940000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.2950000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.2960000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.2970000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.2980000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.2990000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.3000000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.3010000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.3020000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.3030000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.3040000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.3050000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.3060000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.3070000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.3080000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.3090000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.3100000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.3110000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.3120000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.3130000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.3140000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.3150000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.3160000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.3170000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.3180000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.3190000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.3200000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.3210000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.3220000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.3230000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.3240000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.3250000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.3260000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.3270000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.3280000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.3290000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.3300000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.3310000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.3320000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.3330000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.3340000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.3350000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.3360000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.3370000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.3380000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.3390000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.3400000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.3410000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.3420000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.3430000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.3440000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.3450000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.3460000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.3470000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.3480000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.3490000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.3500000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.3510000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.3520000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.3530000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.3540000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.3550000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.3560000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.3570000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.3580000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.3590000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.3600000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.3610000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.3620000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.3630000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.3640000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.3650000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.3660000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.3670000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.3680000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.3690000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.3700000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.3710000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.3720000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.3730000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.3740000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.3750000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.3760000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.3770000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.3780000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.3790000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.3800000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.3810000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.3820000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.3830000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.3840000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.3850000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.3860000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.3870000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.3880000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.3890000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.3900000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.3910000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.3920000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.3930000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.3940000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.3950000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.3960000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.3970000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.3980000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.3990000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.4000000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.4010000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.4020000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.4030000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.4040000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.4050000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.4060000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.4070000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.4080000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.4090000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.4100000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.4110000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.4120000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.4130000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.4140000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.4150000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.4160000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.4170000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.4180000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.4190000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.4200000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.4210000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.4220000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.4230000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.4240000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.4250000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.4260000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.4270000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.4280000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.4290000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.4300000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.4310000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.4320000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.4330000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.4340000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.4350000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.4360000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.4370000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.4380000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.4390000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.4400000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.4410000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.4420000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.4430000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.4440000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.4450000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.4460000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.4470000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.4480000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.4490000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.4500000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.4510000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.4520000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.4530000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.4540000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.4550000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.4560000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.4570000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.4580000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.4590000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.4600000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.4610000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.4620000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.4630000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.4640000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.4650000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.4660000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.4670000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.4680000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.4690000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.4700000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.4710000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.4720000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.4730000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.4740000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.4750000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.4760000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.4770000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.4780000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.4790000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   4.4800000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01


==> dat/iterations1500.dat <==
   1.0000000000000000e+00   1.4400000000000006e+01   1.4400012330241918e+01   1.4400050518695220e+01   1.4400129898411377e+01   1.4400000000000000e+01
   2.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.1000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.2000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.3000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.4000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.5000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.6000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.7000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.8000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.9000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.0000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.1000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.2000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.3000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.4000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.5000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.6000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.7000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.8000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.9000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.0000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.1000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.2000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.3000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.4000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.5000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.6000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.7000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.8000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.9000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.0000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.1000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.2000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.3000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.4000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.5000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.6000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.7000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.8000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.9000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.0000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.1000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.2000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.3000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.4000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.5000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.6000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.7000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.8000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.9000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.0000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.1000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.2000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.3000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.4000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.5000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.6000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.7000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.8000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.9000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.0000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.1000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.2000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.3000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.4000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.5000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.6000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.7000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.8000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.9000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.0000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.1000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.2000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.3000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.4000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.5000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.6000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.7000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.8000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.9000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.0000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.1000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.2000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.3000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.4000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.5000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.6000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.7000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.8000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.9000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.1000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.1100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.1200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.1300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.1400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.1500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.1600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.1700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.1800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.1900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.2000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.2100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.2200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.2300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.2400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.2500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.2600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.2700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.2800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.2900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.3000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.3100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.3200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.3300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.3400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.3500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.3600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.3700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.3800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.3900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.4000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.4100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.4200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.4300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.4400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.4500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.4600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.4700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.4800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.4900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.5000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.5100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.5200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.5300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.5400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.5500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.5600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.5700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.5800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.5900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.6000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.6100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.6200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.6300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.6400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.6500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.6600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.6700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.6800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.6900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.7000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.7100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.7200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.7300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.7400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.7500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.7600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.7700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.7800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.7900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.8000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.8100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.8200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.8300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.8400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.8500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.8600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.8700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.8800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.8900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.9000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.9100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.9200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.9300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.9400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.9500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.9600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.9700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.9800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.9900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.0000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.0100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.0200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.0300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.0400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.0500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.0600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.0700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.0800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.0900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.1000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.1100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.1200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.1300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.1400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.1500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.1600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.1700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.1800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.1900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.2000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.2100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.2200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.2300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.2400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.2500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.2600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.2700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.2800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.2900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.3000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.3100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.3200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.3300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.3400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.3500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.3600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.3700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.3800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.3900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.4000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.4100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.4200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.4300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.4400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.4500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.4600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.4700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.4800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.4900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.5000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.5100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.5200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.5300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.5400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.5500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.5600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.5700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.5800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.5900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.6000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.6100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.6200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.6300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.6400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.6500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.6600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.6700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.6800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.6900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.7000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.7100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.7200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.7300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.7400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.7500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.7600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.7700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.7800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.7900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.8000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.8100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.8200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.8300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.8400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.8500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.8600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.8700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.8800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.8900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.9000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.9100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.9200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.9300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.9400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.9500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.9600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.9700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.9800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.9900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.0000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.0100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.0200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.0300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.0400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.0500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.0600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.0700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.0800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.0900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.1000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.1100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.1200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.1300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.1400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.1500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.1600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.1700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.1800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.1900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.2000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.2100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.2200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.2300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.2400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.2500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.2600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.2700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.2800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.2900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.3000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.3100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.3200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.3300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.3400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.3500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.3600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.3700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.3800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.3900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.4000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.4100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.4200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.4300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.4400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.4500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.4600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.4700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.4800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.4900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.5000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.5100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.5200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.5300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.5400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.5500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.5600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.5700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.5800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.5900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.6000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.6100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.6200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.6300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.6400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.6500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.6600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.6700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.6800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.6900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.7000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.7100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.7200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.7300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.7400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.7500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.7600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.7700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.7800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.7900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.8000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.8100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.8200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.8300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.8400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.8500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.8600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.8700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.8800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.8900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.9000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.9100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.9200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.9300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.9400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.9500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.9600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.9700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.9800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.9900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.0000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.0100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.0200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.0300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.0400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.0500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.0600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.0700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.0800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.0900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.1000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.1100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.1200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.1300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.1400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.1500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.1600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.1700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.1800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.1900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.2000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.2100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.2200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.2300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.2400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.2500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.2600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.2700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.2800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.2900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.3000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.3100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.3200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.3300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.3400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.3500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.3600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.3700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.3800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.3900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.4000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.4100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.4200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.4300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.4400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.4500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.4600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.4700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.4800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.4900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.5000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.5100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.5200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.5300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.5400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.5500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.5600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.5700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.5800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.5900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.6000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.6100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.6200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.6300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.6400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.6500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.6600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.6700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.6800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.6900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.7000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.7100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.7200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.7300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.7400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.7500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.7600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.7700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.7800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.7900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.8000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.8100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.8200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.8300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.8400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.8500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.8600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.8700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.8800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.8900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.9000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.9100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.9200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.9300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.9400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.9500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.9600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.9700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.9800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.9900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.0000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.0100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.0200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.0300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.0400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.0500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.0600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.0700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.0800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.0900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.1000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.1100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.1200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.1300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.1400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.1500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.1600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.1700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.1800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.1900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.2000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.2100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.2200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.2300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.2400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.2500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.2600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.2700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.2800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.2900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.3000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.3100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.3200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.3300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.3400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.3500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.3600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.3700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.3800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.3900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.4000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.4100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.4200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.4300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.4400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.4500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.4600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.4700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.4800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.4900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.5000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.5100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.5200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.5300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.5400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.5500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.5600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.5700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.5800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.5900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.6000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.6100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.6200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.6300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.6400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.6500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.6600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.6700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.6800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.6900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.7000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.7100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.7200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.7300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.7400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.7500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.7600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.7700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.7800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.7900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.8000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.8100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.8200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.8300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.8400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.8500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.8600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.8700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.8800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.8900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.9000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.9100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.9200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.9300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.9400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.9500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.9600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.9700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.9800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.9900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.0000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.0100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.0200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.0300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.0400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.0500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.0600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.0700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.0800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.0900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.1000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.1100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.1200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.1300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.1400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.1500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.1600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.1700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.1800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.1900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.2000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.2100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.2200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.2300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.2400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.2500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.2600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.2700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.2800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.2900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.3000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.3100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.3200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.3300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.3400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.3500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.3600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.3700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.3800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.3900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.4000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.4100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.4200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.4300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.4400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.4500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.4600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.4700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.4800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.4900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.5000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.5100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.5200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.5300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.5400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.5500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.5600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.5700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.5800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.5900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.6000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.6100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.6200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.6300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.6400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.6500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.6600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.6700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.6800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.6900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.7000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.7100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.7200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.7300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.7400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.7500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.7600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.7700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.7800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.7900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.8000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.8100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.8200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.8300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.8400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.8500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.8600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.8700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.8800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.8900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.9000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.9100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.9200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.9300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.9400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.9500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.9600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.9700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.9800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.9900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.0000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.0100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.0200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.0300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.0400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.0500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.0600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.0700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.0800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.0900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.1000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.1100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.1200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.1300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.1400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.1500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.1600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.1700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.1800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.1900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.2000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.2100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.2200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.2300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.2400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.2500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.2600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.2700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.2800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.2900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.3000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.3100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.3200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.3300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.3400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.3500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.3600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.3700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.3800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.3900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.4000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.4100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.4200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.4300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.4400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.4500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.4600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.4700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.4800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.4900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.5000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.5100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.5200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.5300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.5400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.5500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.5600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.5700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.5800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.5900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.6000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.6100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.6200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.6300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.6400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.6500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.6600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.6700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.6800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.6900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.7000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.7100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.7200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.7300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.7400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.7500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.7600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.7700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.7800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.7900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.8000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.8100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.8200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.8300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.8400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.8500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.8600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.8700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.8800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.8900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.9000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.9100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.9200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.9300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.9400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.9500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.9600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.9700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.9800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.9900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.0000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.0100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.0200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.0300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.0400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.0500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.0600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.0700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.0800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.0900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.1000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.1100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.1200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.1300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.1400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.1500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.1600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.1700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.1800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.1900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.2000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.2100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.2200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.2300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.2400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.2500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.2600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.2700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.2800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.2900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.3000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.3100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.3200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.3300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.3400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.3500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.3600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.3700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.3800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.3900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.4000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.4100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.4200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.4300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.4400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.4500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.4600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.4700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.4800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.4900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.5000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.5100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.5200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.5300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.5400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.5500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.5600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.5700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.5800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.5900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.6000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.6100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.6200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.6300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.6400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.6500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.6600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.6700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.6800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.6900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.7000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.7100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.7200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.7300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.7400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.7500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.7600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.7700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.7800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.7900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.8000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.8100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.8200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.8300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.8400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.8500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.8600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.8700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.8800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.8900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.9000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.9100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.9200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.9300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.9400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.9500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.9600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.9700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.9800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.9900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.0000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.0100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.0200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.0300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.0400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.0500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.0600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.0700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.0800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.0900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.1000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.1100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.1200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.1300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.1400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.1500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.1600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.1700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.1800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.1900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.2000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.2100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.2200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.2300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.2400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.2500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.2600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.2700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.2800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.2900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.3000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.3100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.3200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.3300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.3400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.3500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.3600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.3700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.3800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.3900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.4000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.4100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.4200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.4300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.4400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.4500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.4600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.4700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.4800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.4900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.5000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.5100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.5200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.5300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.5400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.5500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.5600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.5700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.5800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.5900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.6000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.6100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.6200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.6300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.6400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.6500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.6600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.6700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.6800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.6900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.7000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.7100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.7200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.7300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.7400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.7500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.7600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.7700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.7800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.7900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.8000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.8100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.8200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.8300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.8400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.8500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.8600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.8700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.8800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.8900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.9000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.9100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.9200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.9300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.9400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.9500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.9600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.9700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.9800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.9900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0000000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0010000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0020000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0030000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0040000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0050000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0060000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0070000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0080000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0090000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0100000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0110000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0120000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0130000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0140000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0150000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0160000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0170000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0180000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0190000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0200000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0210000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0220000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0230000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0240000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0250000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0260000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0270000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0280000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0290000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0300000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0310000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0320000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0330000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0340000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0350000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0360000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0370000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0380000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0390000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0400000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0410000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0420000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0430000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0440000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0450000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0460000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0470000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0480000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0490000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0500000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0510000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0520000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0530000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0540000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0550000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0560000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0570000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0580000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0590000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0600000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0610000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0620000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0630000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0640000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0650000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0660000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0670000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0680000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0690000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0700000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0710000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0720000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0730000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0740000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0750000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0760000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0770000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0780000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0790000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0800000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0810000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0820000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0830000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0840000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0850000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0860000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0870000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0880000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0890000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0900000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0910000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0920000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0930000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0940000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0950000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0960000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0970000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0980000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0990000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.1000000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.1010000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.1020000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.1030000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.1040000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.1050000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.1060000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.1070000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.1080000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.1090000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.1100000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.1110000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00  -1.5389998718717823e-03   1.4400000000000000e+01
   1.1120000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00  -5.6752288120692773e-03   1.4400000000000000e+01
   1.1130000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00  -1.0876617447547643e-02   1.4400000000000000e+01
   1.1140000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00  -1.7468120231787787e-02   1.4400000000000000e+01
   1.1150000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00  -1.9380742654627747e-03  -2.5833422602516642e-02   1.4400000000000000e+01
   1.1160000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00  -1.8756116161187997e-02  -3.6426163625659203e-02   1.4400000000000000e+01
   1.1170000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00  -4.7132577110615026e-02  -4.9782336161295127e-02   1.4400000000000000e+01
   1.1180000000000000e+03   0.0000000000000000e+00  -4.0491593086992461e-02  -9.4750324120064455e-02  -6.6534695793648124e-02   1.4400000000000000e+01
   1.1190000000000000e+03  -4.9999999999840361e-01  -4.1889656932987263e-01  -1.7290679710923040e-01  -8.7429572824926360e-02   1.3900000000000000e+01
   1.1200000000000000e+03   0.0000000000000000e+00  -4.4571037607016306e-02  -9.7075513154483595e-02  -6.8670724039384567e-02   1.3900000000000000e+01
   1.1210000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00  -5.3682306754873621e-02  -5.4633449600776762e-02   1.3900000000000000e+01
   1.1220000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00  -3.2340391350427766e-02  -4.4582849428976945e-02   1.3900000000000000e+01
   1.1230000000000000e+03   0.0000000000000000e+00  -3.9869664623415346e-03  -2.6950067642839470e-02  -3.7937750240829793e-02   1.3900000000000000e+01
   1.1240000000000000e+03  -1.0000000000152043e-01  -8.3328489331411015e-02  -3.4703115538419427e-02  -3.4251245013374287e-02   1.3800000000000001e+01
   1.1250000000000000e+03   0.0000000000000000e+00  -8.7376755437306164e-03  -1.5489812874439290e-02  -2.4299276255663083e-02   1.3800000000000001e+01
   1.1260000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00  -4.3254226149792574e-03  -1.6533534651088200e-02   1.3800000000000001e+01
   1.1270000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00  -1.0442207792341729e-02   1.3800000000000001e+01
   1.1280000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00  -5.5936220188661512e-03   1.3800000000000001e+01
   1.1290000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00  -1.6200819989512505e-03   1.3800000000000001e+01
   1.1300000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1310000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1320000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1330000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1340000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1350000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1360000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1370000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1380000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1390000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1400000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1410000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1420000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1430000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1440000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1450000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1460000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1470000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1480000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1490000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1500000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1510000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1520000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1530000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1540000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1550000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1560000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1570000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1580000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1590000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1600000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1610000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1620000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1630000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1640000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1650000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1660000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1670000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1680000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1690000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1700000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1710000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1720000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1730000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1740000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1750000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1760000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1770000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1780000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1790000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1800000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1810000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1820000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1830000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1840000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1850000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1860000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1870000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1880000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1890000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1900000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1910000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1920000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1930000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1940000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1950000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1960000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1970000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1980000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1990000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2000000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2010000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2020000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2030000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2040000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2050000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2060000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2070000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2080000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2090000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2100000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2110000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2120000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2130000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2140000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2150000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2160000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2170000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2180000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2190000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2200000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2210000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2220000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2230000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2240000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2250000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2260000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2270000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2280000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2290000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2300000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2310000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2320000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2330000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2340000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2350000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2360000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2370000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2380000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2390000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2400000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2410000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2420000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2430000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2440000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2450000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2460000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2470000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2480000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2490000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2500000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2510000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2520000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2530000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2540000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2550000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2560000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2570000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2580000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2590000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2600000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2610000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2620000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2630000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2640000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2650000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2660000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2670000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2680000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2690000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2700000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2710000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2720000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2730000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2740000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2750000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2760000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2770000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2780000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2790000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2800000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2810000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2820000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2830000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2840000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2850000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2860000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2870000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2880000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2890000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2900000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2910000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2920000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2930000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2940000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2950000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2960000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2970000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2980000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2990000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3000000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3010000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3020000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3030000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3040000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3050000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3060000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3070000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3080000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3090000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3100000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3110000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3120000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3130000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3140000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3150000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3160000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3170000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3180000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3190000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3200000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3210000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3220000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3230000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3240000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3250000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3260000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3270000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3280000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3290000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3300000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3310000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3320000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3330000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3340000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3350000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3360000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3370000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3380000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3390000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3400000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3410000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3420000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3430000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3440000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3450000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3460000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3470000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3480000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3490000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3500000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3510000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3520000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3530000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3540000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3550000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3560000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3570000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3580000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3590000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3600000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3610000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3620000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3630000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3640000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3650000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3660000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3670000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3680000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3690000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3700000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3710000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3720000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3730000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3740000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3750000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3760000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3770000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3780000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3790000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3800000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3810000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3820000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3830000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3840000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3850000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3860000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3870000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3880000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3890000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3900000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3910000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3920000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3930000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3940000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3950000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3960000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3970000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3980000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3990000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4000000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4010000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4020000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4030000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4040000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4050000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4060000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4070000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4080000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4090000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4100000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4110000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4120000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4130000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4140000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4150000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4160000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4170000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4180000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4190000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4200000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4210000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4220000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4230000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4240000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4250000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4260000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4270000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4280000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4290000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4300000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4310000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4320000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4330000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4340000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4350000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4360000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4370000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4380000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4390000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4400000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4410000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4420000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4430000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4440000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4450000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4460000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4470000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4480000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4490000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4500000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4510000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4520000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4530000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4540000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4550000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4560000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4570000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4580000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4590000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4600000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4610000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4620000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4630000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4640000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4650000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4660000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4670000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4680000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4690000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4700000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4710000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4720000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4730000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4740000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4750000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4760000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4770000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4780000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4790000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4800000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4810000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4820000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4830000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4840000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4850000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4860000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4870000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4880000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4890000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4900000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4910000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4920000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4930000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4940000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4950000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4960000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4970000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4980000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4990000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.5000000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01


==> dat/iterations_all.dat <==
   1.0000000000000000e+00   1.4400000000000006e+01   1.4400012330241918e+01   1.4400050518695220e+01   1.4400063753465203e+01   1.4400064787248363e+01   1.4400075687567311e+01   1.4400082904368194e+01   1.4400129898411377e+01   1.4400000000000000e+01
   2.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.1000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.2000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.3000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.4000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.5000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.6000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.7000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.8000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.9000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.0000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.1000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.2000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.3000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.4000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.5000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.6000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.7000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.8000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.9000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.0000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.1000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.2000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.3000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.4000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.5000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.6000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.7000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.8000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.9000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.0000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.1000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.2000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.3000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.4000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.5000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.6000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.7000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.8000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.9000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.0000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.1000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.2000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.3000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.4000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.5000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.6000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.7000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.8000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.9000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.0000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.1000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.2000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.3000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.4000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.5000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.6000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.7000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.8000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.9000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.0000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.1000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.2000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.3000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.4000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.5000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.6000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.7000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.8000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.9000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.0000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.1000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.2000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.3000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.4000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.5000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.6000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.7000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.8000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.9000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.0000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.1000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.2000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.3000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.4000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.5000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.6000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.7000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.8000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.9000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.1000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.1100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.1200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.1300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.1400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.1500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.1600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.1700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.1800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.1900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.2000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.2100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.2200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.2300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.2400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.2500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.2600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.2700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.2800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.2900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.3000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.3100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.3200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.3300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.3400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.3500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.3600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.3700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.3800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.3900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.4000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.4100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.4200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.4300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.4400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.4500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.4600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.4700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.4800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.4900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.5000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.5100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.5200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.5300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.5400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.5500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.5600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.5700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.5800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.5900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.6000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.6100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.6200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.6300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.6400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.6500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.6600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.6700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.6800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.6900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.7000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.7100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.7200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.7300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.7400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.7500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.7600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.7700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.7800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.7900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.8000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.8100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.8200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.8300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.8400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.8500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.8600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.8700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.8800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.8900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.9000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.9100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.9200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.9300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.9400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.9500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.9600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.9700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.9800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.9900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.0000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.0100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.0200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.0300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.0400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.0500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.0600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.0700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.0800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.0900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.1000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.1100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.1200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.1300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.1400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.1500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.1600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.1700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.1800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.1900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.2000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.2100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.2200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.2300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.2400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.2500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.2600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.2700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.2800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.2900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.3000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.3100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.3200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.3300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.3400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.3500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.3600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.3700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.3800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.3900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.4000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.4100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.4200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.4300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.4400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.4500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.4600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.4700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.4800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.4900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.5000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.5100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.5200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.5300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.5400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.5500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.5600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.5700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.5800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.5900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.6000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.6100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.6200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.6300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.6400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.6500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.6600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.6700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.6800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.6900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.7000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.7100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.7200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.7300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.7400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.7500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.7600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.7700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.7800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.7900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.8000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.8100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.8200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.8300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.8400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.8500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.8600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.8700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.8800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.8900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.9000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.9100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.9200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.9300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.9400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.9500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.9600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.9700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.9800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   2.9900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.0000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.0100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.0200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.0300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.0400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.0500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.0600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.0700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.0800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.0900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.1000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.1100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.1200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.1300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.1400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.1500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.1600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.1700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.1800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.1900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.2000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.2100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.2200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.2300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.2400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.2500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.2600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.2700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.2800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.2900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.3000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.3100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.3200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.3300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.3400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.3500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.3600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.3700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.3800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.3900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.4000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.4100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.4200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.4300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.4400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.4500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.4600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.4700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.4800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.4900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.5000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.5100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.5200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.5300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.5400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.5500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.5600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.5700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.5800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.5900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.6000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.6100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.6200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.6300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.6400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.6500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.6600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.6700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.6800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.6900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.7000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.7100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.7200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.7300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.7400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.7500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.7600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.7700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.7800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.7900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.8000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.8100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.8200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.8300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.8400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.8500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.8600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.8700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.8800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.8900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.9000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.9100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.9200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.9300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.9400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.9500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.9600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.9700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.9800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   3.9900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.0000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.0100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.0200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.0300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.0400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.0500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.0600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.0700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.0800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.0900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.1000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.1100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.1200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.1300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.1400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.1500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.1600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.1700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.1800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.1900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.2000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.2100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.2200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.2300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.2400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.2500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.2600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.2700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.2800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.2900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.3000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.3100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.3200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.3300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.3400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.3500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.3600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.3700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.3800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.3900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.4000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.4100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.4200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.4300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.4400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.4500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.4600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.4700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.4800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.4900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.5000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.5100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.5200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.5300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.5400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.5500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.5600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.5700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.5800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.5900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.6000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.6100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.6200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.6300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.6400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.6500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.6600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.6700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.6800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.6900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.7000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.7100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.7200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.7300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.7400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.7500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.7600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.7700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.7800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.7900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.8000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.8100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.8200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.8300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.8400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.8500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.8600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.8700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.8800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.8900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.9000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.9100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.9200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.9300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.9400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.9500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.9600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.9700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.9800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   4.9900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.0000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.0100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.0200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.0300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.0400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.0500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.0600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.0700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.0800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.0900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.1000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.1100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.1200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.1300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.1400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.1500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.1600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.1700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.1800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.1900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.2000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.2100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.2200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.2300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.2400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.2500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.2600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.2700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.2800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.2900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.3000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.3100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.3200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.3300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.3400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.3500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.3600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.3700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.3800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.3900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.4000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.4100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.4200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.4300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.4400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.4500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.4600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.4700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.4800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.4900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.5000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.5100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.5200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.5300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.5400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.5500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.5600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.5700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.5800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.5900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.6000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.6100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.6200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.6300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.6400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.6500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.6600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.6700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.6800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.6900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.7000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.7100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.7200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.7300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.7400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.7500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.7600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.7700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.7800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.7900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.8000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.8100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.8200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.8300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.8400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.8500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.8600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.8700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.8800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.8900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.9000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.9100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.9200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.9300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.9400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.9500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.9600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.9700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.9800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   5.9900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.0000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.0100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.0200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.0300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.0400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.0500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.0600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.0700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.0800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.0900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.1000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.1100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.1200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.1300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.1400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.1500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.1600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.1700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.1800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.1900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.2000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.2100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.2200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.2300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.2400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.2500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.2600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.2700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.2800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.2900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.3000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.3100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.3200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.3300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.3400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.3500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.3600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.3700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.3800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.3900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.4000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.4100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.4200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.4300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.4400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.4500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.4600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.4700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.4800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.4900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.5000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.5100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.5200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.5300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.5400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.5500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.5600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.5700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.5800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.5900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.6000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.6100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.6200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.6300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.6400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.6500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.6600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.6700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.6800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.6900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.7000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.7100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.7200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.7300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.7400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.7500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.7600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.7700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.7800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.7900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.8000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.8100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.8200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.8300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.8400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.8500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.8600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.8700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.8800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.8900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.9000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.9100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.9200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.9300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.9400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.9500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.9600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.9700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.9800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   6.9900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.0000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.0100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.0200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.0300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.0400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.0500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.0600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.0700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.0800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.0900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.1000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.1100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.1200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.1300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.1400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.1500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.1600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.1700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.1800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.1900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.2000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.2100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.2200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.2300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.2400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.2500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.2600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.2700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.2800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.2900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.3000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.3100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.3200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.3300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.3400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.3500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.3600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.3700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.3800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.3900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.4000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.4100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.4200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.4300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.4400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.4500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.4600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.4700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.4800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.4900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.5000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.5100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.5200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.5300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.5400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.5500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.5600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.5700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.5800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.5900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.6000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.6100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.6200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.6300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.6400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.6500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.6600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.6700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.6800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.6900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.7000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.7100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.7200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.7300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.7400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.7500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.7600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.7700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.7800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.7900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.8000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.8100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.8200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.8300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.8400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.8500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.8600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.8700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.8800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.8900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.9000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.9100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.9200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.9300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.9400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.9500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.9600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.9700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.9800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   7.9900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.0000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.0100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.0200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.0300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.0400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.0500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.0600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.0700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.0800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.0900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.1000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.1100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.1200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.1300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.1400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.1500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.1600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.1700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.1800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.1900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.2000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.2100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.2200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.2300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.2400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.2500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.2600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.2700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.2800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.2900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.3000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.3100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.3200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.3300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.3400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.3500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.3600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.3700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.3800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.3900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.4000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.4100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.4200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.4300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.4400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.4500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.4600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.4700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.4800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.4900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.5000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.5100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.5200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.5300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.5400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.5500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.5600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.5700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.5800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.5900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.6000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.6100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.6200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.6300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.6400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.6500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.6600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.6700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.6800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.6900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.7000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.7100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.7200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.7300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.7400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.7500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.7600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.7700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.7800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.7900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.8000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.8100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.8200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.8300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.8400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.8500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.8600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.8700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.8800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.8900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.9000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.9100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.9200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.9300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.9400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.9500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.9600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.9700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.9800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   8.9900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.0000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.0100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.0200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.0300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.0400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.0500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.0600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.0700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.0800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.0900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.1000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.1100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.1200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.1300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.1400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.1500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.1600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.1700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.1800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.1900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.2000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.2100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.2200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.2300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.2400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.2500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.2600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.2700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.2800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.2900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.3000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.3100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.3200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.3300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.3400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.3500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.3600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.3700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.3800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.3900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.4000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.4100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.4200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.4300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.4400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.4500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.4600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.4700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.4800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.4900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.5000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.5100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.5200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.5300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.5400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.5500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.5600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.5700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.5800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.5900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.6000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.6100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.6200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.6300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.6400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.6500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.6600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.6700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.6800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.6900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.7000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.7100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.7200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.7300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.7400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.7500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.7600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.7700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.7800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.7900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.8000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.8100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.8200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.8300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.8400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.8500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.8600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.8700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.8800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.8900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.9000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.9100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.9200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.9300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.9400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.9500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.9600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.9700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.9800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   9.9900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0000000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0010000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0020000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0030000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0040000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0050000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0060000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0070000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0080000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0090000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0100000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0110000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0120000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0130000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0140000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0150000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0160000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0170000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0180000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0190000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0200000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0210000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0220000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0230000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0240000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0250000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0260000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0270000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0280000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0290000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0300000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0310000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0320000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0330000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0340000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0350000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0360000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0370000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0380000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0390000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0400000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0410000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0420000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0430000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0440000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0450000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0460000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0470000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0480000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0490000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0500000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0510000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0520000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0530000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0540000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0550000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0560000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0570000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0580000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0590000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0600000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0610000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0620000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0630000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0640000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0650000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0660000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0670000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0680000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0690000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0700000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0710000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0720000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0730000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0740000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0750000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0760000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0770000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0780000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0790000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0800000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0810000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0820000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0830000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0840000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0850000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0860000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0870000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0880000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0890000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0900000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0910000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0920000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0930000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0940000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0950000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0960000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0970000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0980000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.0990000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.1000000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.1010000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.1020000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.1030000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.1040000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.1050000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.1060000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.1070000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.1080000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.1090000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.1100000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4400000000000000e+01
   1.1110000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00  -1.5389998718717823e-03   1.4400000000000000e+01
   1.1120000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00  -5.6752288120692773e-03   1.4400000000000000e+01
   1.1130000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00  -7.0148712194484375e-04  -1.0876617447547643e-02   1.4400000000000000e+01
   1.1140000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00  -4.4779348535051167e-04  -3.9174989278192296e-03  -7.9258310150770450e-03  -1.7468120231787787e-02   1.4400000000000000e+01
   1.1150000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00  -1.9380742654627747e-03  -7.6576960469619815e-03  -1.0938864580850027e-02  -1.4311359888574571e-02  -1.8050250156947611e-02  -2.5833422602516642e-02   1.4400000000000000e+01
   1.1160000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00  -1.8756116161187997e-02  -2.4052923547982497e-02  -2.6914371102390477e-02  -2.9624062454985833e-02  -3.2367537334235919e-02  -3.6426163625659203e-02   1.4400000000000000e+01
   1.1170000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00  -4.7132577110615026e-02  -5.0093827738153851e-02  -5.1393579181194804e-02  -5.2175864753441381e-02  -5.2537015512852392e-02  -4.9782336161295127e-02   1.4400000000000000e+01
   1.1180000000000000e+03   0.0000000000000000e+00  -4.0491593086992461e-02  -9.4750324120064455e-02  -9.1030443811080497e-02  -8.8501280845859176e-02  -8.5045778815085793e-02  -8.0689503267609597e-02  -6.6534695793648124e-02   1.4400000000000000e+01
   1.1190000000000000e+03  -4.9999999999840361e-01  -4.1889656932987263e-01  -1.7290679710923040e-01  -1.5421959732035639e-01  -1.4386366788979799e-01  -1.3231184725148504e-01  -1.1955600904854025e-01  -8.7429572824926360e-02   1.3900000000000000e+01
   1.1200000000000000e+03   0.0000000000000000e+00  -4.4571037607016306e-02  -9.7075513154483595e-02  -9.3552915808661541e-02  -9.1092981490422997e-02  -8.7665220435693247e-02  -8.3274611579527869e-02  -6.8670724039384567e-02   1.3900000000000000e+01
   1.1210000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00  -5.3682306754873621e-02  -5.6710752313680390e-02  -5.7974482278257411e-02  -5.8621775671621634e-02  -5.8718027341654544e-02  -5.4633449600776762e-02   1.3900000000000000e+01
   1.1220000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00  -3.2340391350427766e-02  -3.6945125942807633e-02  -3.9346408408256872e-02  -4.1434241266226524e-02  -4.3361262794950006e-02  -4.4582849428976945e-02   1.3900000000000000e+01
   1.1230000000000000e+03   0.0000000000000000e+00  -3.9869664623415346e-03  -2.6950067642839470e-02  -3.0031605752871560e-02  -3.1860205389504737e-02  -3.3574757384388865e-02  -3.5424707904925912e-02  -3.7937750240829793e-02   1.3900000000000000e+01
   1.1240000000000000e+03  -1.0000000000152043e-01  -8.3328489331411015e-02  -3.4703115538419427e-02  -3.3742128375927716e-02  -3.3625168155282159e-02  -3.3513338132363013e-02  -3.3750374038287623e-02  -3.4251245013374287e-02   1.3800000000000001e+01
   1.1250000000000000e+03   0.0000000000000000e+00  -8.7376755437306164e-03  -1.5489812874439290e-02  -1.6383094103171181e-02  -1.7290054866169302e-02  -1.8326996939047380e-02  -1.9921257263600833e-02  -2.4299276255663083e-02   1.3800000000000001e+01
   1.1260000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00  -4.3254226149792574e-03  -5.6436427074197937e-03  -6.8159295764175232e-03  -8.1982122068641194e-03  -1.0285259421875748e-02  -1.6533534651088200e-02   1.3800000000000001e+01
   1.1270000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00  -1.3547334403128941e-03  -3.5197705664067325e-03  -1.0442207792341729e-02   1.3800000000000001e+01
   1.1280000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00  -5.5936220188661512e-03   1.3800000000000001e+01
   1.1290000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00  -1.6200819989512505e-03   1.3800000000000001e+01
   1.1300000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1310000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1320000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1330000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1340000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1350000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1360000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1370000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1380000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1390000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1400000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1410000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1420000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1430000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1440000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1450000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1460000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1470000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1480000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1490000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1500000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1510000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1520000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1530000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1540000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1550000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1560000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1570000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1580000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1590000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1600000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1610000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1620000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1630000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1640000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1650000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1660000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1670000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1680000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1690000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1700000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1710000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1720000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1730000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1740000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1750000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1760000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1770000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1780000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1790000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1800000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1810000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1820000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1830000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1840000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1850000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1860000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1870000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1880000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1890000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1900000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1910000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1920000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1930000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1940000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1950000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1960000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1970000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1980000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.1990000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2000000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2010000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2020000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2030000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2040000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2050000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2060000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2070000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2080000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2090000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2100000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2110000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2120000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2130000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2140000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2150000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2160000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2170000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2180000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2190000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2200000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2210000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2220000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2230000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2240000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2250000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2260000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2270000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2280000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2290000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2300000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2310000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2320000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2330000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2340000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2350000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2360000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2370000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2380000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2390000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2400000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2410000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2420000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2430000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2440000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2450000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2460000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2470000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2480000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2490000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2500000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2510000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2520000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2530000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2540000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2550000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2560000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2570000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2580000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2590000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2600000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2610000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2620000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2630000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2640000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2650000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2660000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2670000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2680000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2690000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2700000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2710000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2720000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2730000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2740000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2750000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2760000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2770000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2780000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2790000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2800000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2810000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2820000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2830000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2840000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2850000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2860000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2870000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2880000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2890000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2900000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2910000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2920000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2930000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2940000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2950000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2960000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2970000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2980000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.2990000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3000000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3010000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3020000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3030000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3040000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3050000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3060000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3070000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3080000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3090000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3100000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3110000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3120000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3130000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3140000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3150000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3160000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3170000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3180000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3190000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3200000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3210000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3220000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3230000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3240000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3250000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3260000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3270000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3280000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3290000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3300000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3310000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3320000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3330000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3340000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3350000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3360000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3370000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3380000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3390000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3400000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3410000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3420000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3430000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3440000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3450000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3460000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3470000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3480000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3490000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3500000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3510000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3520000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3530000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3540000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3550000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3560000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3570000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3580000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3590000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3600000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3610000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3620000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3630000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3640000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3650000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3660000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3670000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3680000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3690000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3700000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3710000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3720000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3730000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3740000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3750000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3760000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3770000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3780000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3790000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3800000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3810000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3820000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3830000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3840000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3850000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3860000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3870000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3880000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3890000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3900000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3910000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3920000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3930000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3940000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3950000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3960000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3970000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3980000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.3990000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4000000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4010000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4020000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4030000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4040000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4050000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4060000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4070000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4080000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4090000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4100000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4110000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4120000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4130000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4140000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4150000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4160000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4170000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4180000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4190000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4200000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4210000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4220000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4230000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4240000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4250000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4260000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4270000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4280000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4290000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4300000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4310000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4320000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4330000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4340000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4350000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4360000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4370000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4380000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4390000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4400000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4410000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4420000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4430000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4440000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4450000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4460000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4470000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4480000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4490000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4500000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4510000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4520000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4530000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4540000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4550000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4560000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4570000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4580000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4590000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4600000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4610000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4620000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4630000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4640000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4650000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4660000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4670000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4680000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4690000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4700000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4710000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4720000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4730000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4740000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4750000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4760000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4770000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4780000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4790000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4800000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4810000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4820000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4830000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4840000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4850000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4860000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4870000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4880000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4890000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4900000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4910000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4920000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4930000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4940000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4950000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4960000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4970000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4980000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.4990000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01
   1.5000000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3800000000000001e+01


==> dat/neighboor.dat <==
   1.0000000000000000e+00   1.4400012330241918e+01   1.4400050518695220e+01
   2.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00
   3.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00
   4.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00
   5.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00
   6.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00
   7.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00
   8.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00
   9.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00
   1.0000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00
   1.1000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00
   1.2000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00
   1.3000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00
   1.4000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00
   1.5000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00
   1.6000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00
   1.7000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00
   1.8000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00
   1.9000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00
   2.0000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00
   2.1000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00
   2.2000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00
   2.3000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00
   2.4000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00
   2.5000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00
   2.6000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00
   2.7000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00
   2.8000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00
   2.9000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00
   3.0000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00
   3.1000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00
   3.2000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00
   3.3000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00
   3.4000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00
   3.5000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00
   3.6000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00
   3.7000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00
   3.8000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00
   3.9000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00
   4.0000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00
   4.1000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00
   4.2000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00
   4.3000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00
   4.4000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00
   4.5000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00
   4.6000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00
   4.7000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00
   4.8000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00
   4.9000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00
   5.0000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00
   5.1000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00
   5.2000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00
   5.3000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00
   5.4000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00
   5.5000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00
   5.6000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00
   5.7000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00
   5.8000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00
   5.9000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00
   6.0000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00
   6.1000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00
   6.2000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00
   6.3000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00
   6.4000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00
   6.5000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00
   6.6000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00
   6.7000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00
   6.8000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00
   6.9000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00
   7.0000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00
   7.1000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00
   7.2000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00
   7.3000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00
   7.4000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00
   7.5000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00
   7.6000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00
   7.7000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00
   7.8000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00
   7.9000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00
   8.0000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00
   8.1000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00
   8.2000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00
   8.3000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00
   8.4000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00
   8.5000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00
   8.6000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00
   8.7000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00
   8.8000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00
   8.9000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00
   9.0000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00
   9.1000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00
   9.2000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00
   9.3000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00
   9.4000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00
   9.5000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00
   9.6000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00
   9.7000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00
   9.8000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00
   9.9000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00
   1.0000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   1.0100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   1.0200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   1.0300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   1.0400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   1.0500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   1.0600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   1.0700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   1.0800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   1.0900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   1.1000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   1.1100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   1.1200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   1.1300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   1.1400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   1.1500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   1.1600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   1.1700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   1.1800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   1.1900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   1.2000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   1.2100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   1.2200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   1.2300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   1.2400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   1.2500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   1.2600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   1.2700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   1.2800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   1.2900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   1.3000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   1.3100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   1.3200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   1.3300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   1.3400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   1.3500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   1.3600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   1.3700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   1.3800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   1.3900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   1.4000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   1.4100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   1.4200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   1.4300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   1.4400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   1.4500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   1.4600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   1.4700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   1.4800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   1.4900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   1.5000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   1.5100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   1.5200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   1.5300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   1.5400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   1.5500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   1.5600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   1.5700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   1.5800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   1.5900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   1.6000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   1.6100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   1.6200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   1.6300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   1.6400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   1.6500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   1.6600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   1.6700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   1.6800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   1.6900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   1.7000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   1.7100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   1.7200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   1.7300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   1.7400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   1.7500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   1.7600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   1.7700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   1.7800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   1.7900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   1.8000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   1.8100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   1.8200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   1.8300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   1.8400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   1.8500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   1.8600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   1.8700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   1.8800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   1.8900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   1.9000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   1.9100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   1.9200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   1.9300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   1.9400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   1.9500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   1.9600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   1.9700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   1.9800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   1.9900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   2.0000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   2.0100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   2.0200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   2.0300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   2.0400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   2.0500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   2.0600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   2.0700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   2.0800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   2.0900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   2.1000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   2.1100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   2.1200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   2.1300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   2.1400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   2.1500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   2.1600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   2.1700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   2.1800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   2.1900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   2.2000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   2.2100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   2.2200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   2.2300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   2.2400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   2.2500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   2.2600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   2.2700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   2.2800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   2.2900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   2.3000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   2.3100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   2.3200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   2.3300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   2.3400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   2.3500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   2.3600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   2.3700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   2.3800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   2.3900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   2.4000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   2.4100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   2.4200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   2.4300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   2.4400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   2.4500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   2.4600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   2.4700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   2.4800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   2.4900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   2.5000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   2.5100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   2.5200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   2.5300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   2.5400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   2.5500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   2.5600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   2.5700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   2.5800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   2.5900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   2.6000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   2.6100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   2.6200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   2.6300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   2.6400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   2.6500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   2.6600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   2.6700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   2.6800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   2.6900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   2.7000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   2.7100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   2.7200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   2.7300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   2.7400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   2.7500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   2.7600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   2.7700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   2.7800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   2.7900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   2.8000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   2.8100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   2.8200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   2.8300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   2.8400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   2.8500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   2.8600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   2.8700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   2.8800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   2.8900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   2.9000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   2.9100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   2.9200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   2.9300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   2.9400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   2.9500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   2.9600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   2.9700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   2.9800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   2.9900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   3.0000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   3.0100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   3.0200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   3.0300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   3.0400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   3.0500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   3.0600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   3.0700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   3.0800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   3.0900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   3.1000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   3.1100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   3.1200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   3.1300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   3.1400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   3.1500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   3.1600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   3.1700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   3.1800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   3.1900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   3.2000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   3.2100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   3.2200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   3.2300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   3.2400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   3.2500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   3.2600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   3.2700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   3.2800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   3.2900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   3.3000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   3.3100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   3.3200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   3.3300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   3.3400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   3.3500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   3.3600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   3.3700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   3.3800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   3.3900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   3.4000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   3.4100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   3.4200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   3.4300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   3.4400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   3.4500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   3.4600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   3.4700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   3.4800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   3.4900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   3.5000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   3.5100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   3.5200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   3.5300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   3.5400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   3.5500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   3.5600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   3.5700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   3.5800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   3.5900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   3.6000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   3.6100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   3.6200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   3.6300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   3.6400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   3.6500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   3.6600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   3.6700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   3.6800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   3.6900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   3.7000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   3.7100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   3.7200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   3.7300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   3.7400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   3.7500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   3.7600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   3.7700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   3.7800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   3.7900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   3.8000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   3.8100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   3.8200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   3.8300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   3.8400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   3.8500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   3.8600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   3.8700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   3.8800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   3.8900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   3.9000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   3.9100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   3.9200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   3.9300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   3.9400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   3.9500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   3.9600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   3.9700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   3.9800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   3.9900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   4.0000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   4.0100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   4.0200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   4.0300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   4.0400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   4.0500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   4.0600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   4.0700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   4.0800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   4.0900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   4.1000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   4.1100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   4.1200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   4.1300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   4.1400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   4.1500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   4.1600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   4.1700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   4.1800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   4.1900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   4.2000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   4.2100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   4.2200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   4.2300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   4.2400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   4.2500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   4.2600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   4.2700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   4.2800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   4.2900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   4.3000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   4.3100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   4.3200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   4.3300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   4.3400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   4.3500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   4.3600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   4.3700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   4.3800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   4.3900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   4.4000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   4.4100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   4.4200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   4.4300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   4.4400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   4.4500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   4.4600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   4.4700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   4.4800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   4.4900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   4.5000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   4.5100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   4.5200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   4.5300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   4.5400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   4.5500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   4.5600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   4.5700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   4.5800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   4.5900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   4.6000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   4.6100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   4.6200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   4.6300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   4.6400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   4.6500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   4.6600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   4.6700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   4.6800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   4.6900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   4.7000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   4.7100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   4.7200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   4.7300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   4.7400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   4.7500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   4.7600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   4.7700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   4.7800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   4.7900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   4.8000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   4.8100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   4.8200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   4.8300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   4.8400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   4.8500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   4.8600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   4.8700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   4.8800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   4.8900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   4.9000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   4.9100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   4.9200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   4.9300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   4.9400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   4.9500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   4.9600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   4.9700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   4.9800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   4.9900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   5.0000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   5.0100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   5.0200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   5.0300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   5.0400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   5.0500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   5.0600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   5.0700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   5.0800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   5.0900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   5.1000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   5.1100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   5.1200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   5.1300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   5.1400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   5.1500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   5.1600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   5.1700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   5.1800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   5.1900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   5.2000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   5.2100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   5.2200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   5.2300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   5.2400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   5.2500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   5.2600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   5.2700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   5.2800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   5.2900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   5.3000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   5.3100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   5.3200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   5.3300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   5.3400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   5.3500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   5.3600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   5.3700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   5.3800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   5.3900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   5.4000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   5.4100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   5.4200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   5.4300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   5.4400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   5.4500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   5.4600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   5.4700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   5.4800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   5.4900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   5.5000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   5.5100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   5.5200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   5.5300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   5.5400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   5.5500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   5.5600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   5.5700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   5.5800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   5.5900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   5.6000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   5.6100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   5.6200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   5.6300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   5.6400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   5.6500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   5.6600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   5.6700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   5.6800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   5.6900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   5.7000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   5.7100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   5.7200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   5.7300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   5.7400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   5.7500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   5.7600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   5.7700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   5.7800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   5.7900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   5.8000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   5.8100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   5.8200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   5.8300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   5.8400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   5.8500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   5.8600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   5.8700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   5.8800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   5.8900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   5.9000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   5.9100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   5.9200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   5.9300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   5.9400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   5.9500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   5.9600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   5.9700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   5.9800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   5.9900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   6.0000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   6.0100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   6.0200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   6.0300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   6.0400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   6.0500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   6.0600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   6.0700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   6.0800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   6.0900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   6.1000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   6.1100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   6.1200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   6.1300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   6.1400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   6.1500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   6.1600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   6.1700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   6.1800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   6.1900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   6.2000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   6.2100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   6.2200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   6.2300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   6.2400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   6.2500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   6.2600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   6.2700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   6.2800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   6.2900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   6.3000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   6.3100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   6.3200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   6.3300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   6.3400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   6.3500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   6.3600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   6.3700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   6.3800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   6.3900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   6.4000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   6.4100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   6.4200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   6.4300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   6.4400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   6.4500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   6.4600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   6.4700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   6.4800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   6.4900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   6.5000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   6.5100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   6.5200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   6.5300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   6.5400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   6.5500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   6.5600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   6.5700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   6.5800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   6.5900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   6.6000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   6.6100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   6.6200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   6.6300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   6.6400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   6.6500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   6.6600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   6.6700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   6.6800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   6.6900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   6.7000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   6.7100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   6.7200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   6.7300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   6.7400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   6.7500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   6.7600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   6.7700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   6.7800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   6.7900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   6.8000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   6.8100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   6.8200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   6.8300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   6.8400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   6.8500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   6.8600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   6.8700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   6.8800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   6.8900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   6.9000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   6.9100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   6.9200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   6.9300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   6.9400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   6.9500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   6.9600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   6.9700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   6.9800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   6.9900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   7.0000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   7.0100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   7.0200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   7.0300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   7.0400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   7.0500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   7.0600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   7.0700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   7.0800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   7.0900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   7.1000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   7.1100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   7.1200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   7.1300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   7.1400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   7.1500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   7.1600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   7.1700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   7.1800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   7.1900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   7.2000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   7.2100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   7.2200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   7.2300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   7.2400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   7.2500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   7.2600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   7.2700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   7.2800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   7.2900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   7.3000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   7.3100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   7.3200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   7.3300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   7.3400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   7.3500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   7.3600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   7.3700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   7.3800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   7.3900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   7.4000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   7.4100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   7.4200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   7.4300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   7.4400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   7.4500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   7.4600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   7.4700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   7.4800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   7.4900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   7.5000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   7.5100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   7.5200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   7.5300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   7.5400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   7.5500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   7.5600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   7.5700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   7.5800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   7.5900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   7.6000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   7.6100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   7.6200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   7.6300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   7.6400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   7.6500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   7.6600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   7.6700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   7.6800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   7.6900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   7.7000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   7.7100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   7.7200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   7.7300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   7.7400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   7.7500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   7.7600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   7.7700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   7.7800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   7.7900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   7.8000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   7.8100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   7.8200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   7.8300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   7.8400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   7.8500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   7.8600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   7.8700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   7.8800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   7.8900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   7.9000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   7.9100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   7.9200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   7.9300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   7.9400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   7.9500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   7.9600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   7.9700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   7.9800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   7.9900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   8.0000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   8.0100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   8.0200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   8.0300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   8.0400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   8.0500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   8.0600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   8.0700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   8.0800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   8.0900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   8.1000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   8.1100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   8.1200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   8.1300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   8.1400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   8.1500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   8.1600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   8.1700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   8.1800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   8.1900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   8.2000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   8.2100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   8.2200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   8.2300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   8.2400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   8.2500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   8.2600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   8.2700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   8.2800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   8.2900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   8.3000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   8.3100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   8.3200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   8.3300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   8.3400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   8.3500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   8.3600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   8.3700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   8.3800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   8.3900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   8.4000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   8.4100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   8.4200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   8.4300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   8.4400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   8.4500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   8.4600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   8.4700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   8.4800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   8.4900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   8.5000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   8.5100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   8.5200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   8.5300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   8.5400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   8.5500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   8.5600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   8.5700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   8.5800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   8.5900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   8.6000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   8.6100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   8.6200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   8.6300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   8.6400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   8.6500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   8.6600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   8.6700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   8.6800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   8.6900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   8.7000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   8.7100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   8.7200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   8.7300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   8.7400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   8.7500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   8.7600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   8.7700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   8.7800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   8.7900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   8.8000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   8.8100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   8.8200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   8.8300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   8.8400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   8.8500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   8.8600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   8.8700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   8.8800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   8.8900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   8.9000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   8.9100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   8.9200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   8.9300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   8.9400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   8.9500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   8.9600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   8.9700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   8.9800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   8.9900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   9.0000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   9.0100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   9.0200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   9.0300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   9.0400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   9.0500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   9.0600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   9.0700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   9.0800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   9.0900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   9.1000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   9.1100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   9.1200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   9.1300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   9.1400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   9.1500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   9.1600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   9.1700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   9.1800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   9.1900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   9.2000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   9.2100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   9.2200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   9.2300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   9.2400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   9.2500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   9.2600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   9.2700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   9.2800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   9.2900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   9.3000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   9.3100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   9.3200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   9.3300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   9.3400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   9.3500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   9.3600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   9.3700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   9.3800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   9.3900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   9.4000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   9.4100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   9.4200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   9.4300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   9.4400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   9.4500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   9.4600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   9.4700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   9.4800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   9.4900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   9.5000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   9.5100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   9.5200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   9.5300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   9.5400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   9.5500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   9.5600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   9.5700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   9.5800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   9.5900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   9.6000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   9.6100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   9.6200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   9.6300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   9.6400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   9.6500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   9.6600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   9.6700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   9.6800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   9.6900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   9.7000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   9.7100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   9.7200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   9.7300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   9.7400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   9.7500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   9.7600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   9.7700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   9.7800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   9.7900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   9.8000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   9.8100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   9.8200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   9.8300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   9.8400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   9.8500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   9.8600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   9.8700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   9.8800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   9.8900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   9.9000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   9.9100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   9.9200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   9.9300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   9.9400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   9.9500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   9.9600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   9.9700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   9.9800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   9.9900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00
   1.0000000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.0010000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.0020000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.0030000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.0040000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.0050000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.0060000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.0070000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.0080000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.0090000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.0100000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.0110000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.0120000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.0130000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.0140000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.0150000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.0160000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.0170000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.0180000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.0190000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.0200000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.0210000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.0220000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.0230000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.0240000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.0250000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.0260000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.0270000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.0280000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.0290000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.0300000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.0310000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.0320000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.0330000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.0340000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.0350000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.0360000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.0370000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.0380000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.0390000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.0400000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.0410000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.0420000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.0430000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.0440000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.0450000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.0460000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.0470000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.0480000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.0490000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.0500000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.0510000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.0520000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.0530000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.0540000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.0550000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.0560000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.0570000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.0580000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.0590000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.0600000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.0610000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.0620000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.0630000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.0640000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.0650000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.0660000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.0670000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.0680000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.0690000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.0700000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.0710000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.0720000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.0730000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.0740000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.0750000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.0760000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.0770000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.0780000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.0790000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.0800000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.0810000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.0820000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.0830000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.0840000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.0850000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.0860000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.0870000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.0880000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.0890000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.0900000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.0910000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.0920000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.0930000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.0940000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.0950000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.0960000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.0970000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.0980000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.0990000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.1000000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.1010000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.1020000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.1030000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.1040000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.1050000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.1060000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.1070000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.1080000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.1090000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.1100000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.1110000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.1120000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.1130000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.1140000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.1150000000000000e+03   0.0000000000000000e+00  -1.9380742654627747e-03
   1.1160000000000000e+03   0.0000000000000000e+00  -1.8756116161187997e-02
   1.1170000000000000e+03   0.0000000000000000e+00  -4.7132577110615026e-02
   1.1180000000000000e+03  -4.0491593086992461e-02  -9.4750324120064455e-02
   1.1190000000000000e+03  -4.1889656932987263e-01  -1.7290679710923040e-01
   1.1200000000000000e+03  -4.4571037607016306e-02  -9.7075513154483595e-02
   1.1210000000000000e+03   0.0000000000000000e+00  -5.3682306754873621e-02
   1.1220000000000000e+03   0.0000000000000000e+00  -3.2340391350427766e-02
   1.1230000000000000e+03  -3.9869664623415346e-03  -2.6950067642839470e-02
   1.1240000000000000e+03  -8.3328489331411015e-02  -3.4703115538419427e-02
   1.1250000000000000e+03  -8.7376755437306164e-03  -1.5489812874439290e-02
   1.1260000000000000e+03   0.0000000000000000e+00  -4.3254226149792574e-03
   1.1270000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.1280000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.1290000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.1300000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.1310000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.1320000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.1330000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.1340000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.1350000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.1360000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.1370000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.1380000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.1390000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.1400000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.1410000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.1420000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.1430000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.1440000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.1450000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.1460000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.1470000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.1480000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.1490000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.1500000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.1510000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.1520000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.1530000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.1540000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.1550000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.1560000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.1570000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.1580000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.1590000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.1600000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.1610000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.1620000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.1630000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.1640000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.1650000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.1660000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.1670000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.1680000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.1690000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.1700000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.1710000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.1720000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.1730000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.1740000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.1750000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.1760000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.1770000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.1780000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.1790000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.1800000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.1810000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.1820000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.1830000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.1840000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.1850000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.1860000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.1870000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.1880000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.1890000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.1900000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.1910000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.1920000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.1930000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.1940000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.1950000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.1960000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.1970000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.1980000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.1990000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.2000000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.2010000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.2020000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.2030000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.2040000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.2050000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.2060000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.2070000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.2080000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.2090000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.2100000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.2110000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.2120000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.2130000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.2140000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.2150000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.2160000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.2170000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.2180000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.2190000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.2200000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.2210000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.2220000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.2230000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.2240000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.2250000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.2260000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.2270000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.2280000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.2290000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.2300000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.2310000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.2320000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.2330000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.2340000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.2350000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.2360000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.2370000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.2380000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.2390000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.2400000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.2410000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.2420000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.2430000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.2440000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.2450000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.2460000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.2470000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.2480000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.2490000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.2500000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.2510000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.2520000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.2530000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.2540000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.2550000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.2560000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.2570000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.2580000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.2590000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.2600000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.2610000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.2620000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.2630000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.2640000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.2650000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.2660000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.2670000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.2680000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.2690000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.2700000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.2710000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.2720000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.2730000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.2740000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.2750000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.2760000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.2770000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.2780000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.2790000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.2800000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.2810000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.2820000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.2830000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.2840000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.2850000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.2860000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.2870000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.2880000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.2890000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.2900000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.2910000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.2920000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.2930000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.2940000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.2950000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.2960000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.2970000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.2980000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.2990000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.3000000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.3010000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.3020000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.3030000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.3040000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.3050000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.3060000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.3070000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.3080000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.3090000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.3100000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.3110000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.3120000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.3130000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.3140000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.3150000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.3160000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.3170000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.3180000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.3190000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.3200000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.3210000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.3220000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.3230000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.3240000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.3250000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.3260000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.3270000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.3280000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.3290000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.3300000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.3310000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.3320000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.3330000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.3340000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.3350000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.3360000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.3370000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.3380000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.3390000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.3400000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.3410000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.3420000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.3430000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.3440000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.3450000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.3460000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.3470000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.3480000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.3490000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.3500000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.3510000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.3520000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.3530000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.3540000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.3550000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.3560000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.3570000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.3580000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.3590000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.3600000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.3610000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.3620000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.3630000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.3640000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.3650000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.3660000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.3670000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.3680000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.3690000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.3700000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.3710000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.3720000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.3730000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.3740000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.3750000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.3760000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.3770000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.3780000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.3790000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.3800000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.3810000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.3820000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.3830000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.3840000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.3850000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.3860000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.3870000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.3880000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.3890000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.3900000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.3910000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.3920000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.3930000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.3940000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.3950000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.3960000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.3970000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.3980000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.3990000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.4000000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.4010000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.4020000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.4030000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.4040000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.4050000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.4060000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.4070000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.4080000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.4090000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.4100000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.4110000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.4120000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.4130000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.4140000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.4150000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.4160000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.4170000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.4180000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.4190000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.4200000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.4210000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.4220000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.4230000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.4240000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.4250000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.4260000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.4270000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.4280000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.4290000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.4300000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.4310000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.4320000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.4330000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.4340000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.4350000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.4360000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.4370000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.4380000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.4390000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.4400000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.4410000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.4420000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.4430000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.4440000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.4450000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.4460000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.4470000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.4480000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.4490000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.4500000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.4510000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.4520000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.4530000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.4540000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.4550000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.4560000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.4570000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.4580000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.4590000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.4600000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.4610000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.4620000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.4630000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.4640000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.4650000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.4660000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.4670000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.4680000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.4690000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.4700000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.4710000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.4720000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.4730000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.4740000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.4750000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.4760000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.4770000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.4780000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.4790000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.4800000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.4810000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.4820000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.4830000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.4840000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.4850000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.4860000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.4870000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.4880000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.4890000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.4900000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.4910000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.4920000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.4930000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.4940000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.4950000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.4960000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.4970000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.4980000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.4990000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00
   1.5000000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00


==> dat/resolution.dat <==
   1.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   2.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   3.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   4.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   5.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   6.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   7.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   8.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   9.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.0000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.1000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.2000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.3000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.4000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.5000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.6000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.7000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.8000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.9000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   2.0000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   2.1000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   2.2000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   2.3000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   2.4000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   2.5000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   2.6000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   2.7000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   2.8000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   2.9000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   3.0000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   3.1000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   3.2000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   3.3000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   3.4000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   3.5000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   3.6000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   3.7000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   3.8000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   3.9000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   4.0000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   4.1000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   4.2000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   4.3000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   4.4000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   4.5000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   4.6000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   4.7000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   4.8000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   4.9000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   5.0000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   5.1000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   5.2000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   5.3000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   5.4000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   5.5000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   5.6000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   5.7000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   5.8000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   5.9000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   6.0000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   6.1000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   6.2000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   6.3000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   6.4000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   6.5000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   6.6000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   6.7000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   6.8000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   6.9000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   7.0000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   7.1000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   7.2000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   7.3000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   7.4000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   7.5000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   7.6000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   7.7000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   7.8000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   7.9000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   8.0000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   8.1000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   8.2000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   8.3000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   8.4000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   8.5000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   8.6000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   8.7000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   8.8000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   8.9000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   9.0000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   9.1000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   9.2000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   9.3000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   9.4000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   9.5000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   9.6000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   9.7000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   9.8000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   9.9000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.0000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.0100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.0200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.0300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.0400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.0500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.0600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.0700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.0800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.0900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.1000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.1100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.1200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.1300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.1400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.1500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.1600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.1700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.1800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.1900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.2000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.2100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.2200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.2300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.2400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.2500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.2600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.2700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.2800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.2900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.3000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.3100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.3200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.3300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.3400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.3500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.3600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.3700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.3800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.3900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.4000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.4100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.4200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.4300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.4400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.4500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.4600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.4700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.4800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.4900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.5000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.5100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.5200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.5300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.5400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.5500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.5600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.5700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.5800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.5900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.6000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.6100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.6200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.6300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.6400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.6500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.6600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.6700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.6800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.6900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.7000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.7100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.7200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.7300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.7400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.7500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.7600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.7700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.7800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.7900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.8000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.8100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.8200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.8300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.8400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.8500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.8600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.8700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.8800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.8900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.9000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.9100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.9200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.9300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.9400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.9500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.9600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.9700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.9800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.9900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   2.0000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   2.0100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   2.0200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   2.0300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   2.0400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   2.0500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   2.0600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   2.0700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   2.0800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   2.0900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   2.1000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   2.1100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   2.1200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   2.1300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   2.1400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   2.1500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   2.1600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   2.1700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   2.1800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   2.1900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   2.2000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   2.2100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   2.2200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   2.2300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   2.2400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   2.2500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   2.2600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   2.2700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   2.2800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   2.2900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   2.3000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   2.3100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   2.3200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   2.3300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   2.3400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   2.3500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   2.3600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   2.3700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   2.3800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   2.3900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   2.4000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   2.4100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   2.4200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   2.4300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   2.4400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   2.4500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   2.4600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   2.4700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   2.4800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   2.4900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   2.5000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   2.5100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   2.5200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   2.5300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   2.5400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   2.5500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   2.5600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   2.5700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   2.5800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   2.5900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   2.6000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   2.6100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   2.6200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   2.6300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   2.6400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   2.6500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   2.6600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   2.6700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   2.6800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   2.6900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   2.7000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   2.7100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   2.7200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   2.7300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   2.7400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   2.7500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   2.7600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   2.7700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   2.7800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   2.7900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   2.8000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   2.8100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   2.8200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   2.8300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   2.8400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   2.8500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   2.8600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   2.8700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   2.8800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   2.8900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   2.9000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   2.9100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   2.9200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   2.9300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   2.9400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   2.9500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   2.9600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   2.9700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   2.9800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   2.9900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   3.0000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   3.0100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   3.0200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   3.0300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   3.0400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   3.0500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   3.0600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   3.0700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   3.0800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   3.0900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   3.1000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   3.1100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   3.1200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   3.1300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   3.1400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   3.1500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   3.1600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   3.1700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   3.1800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   3.1900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   3.2000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   3.2100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   3.2200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   3.2300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   3.2400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   3.2500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   3.2600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   3.2700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   3.2800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   3.2900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   3.3000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   3.3100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   3.3200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   3.3300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   3.3400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   3.3500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   3.3600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   3.3700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   3.3800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   3.3900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   3.4000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   3.4100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   3.4200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   3.4300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   3.4400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   3.4500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   3.4600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   3.4700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   3.4800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   3.4900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   3.5000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   3.5100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   3.5200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   3.5300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   3.5400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   3.5500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   3.5600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   3.5700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   3.5800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   3.5900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   3.6000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   3.6100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   3.6200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   3.6300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   3.6400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   3.6500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   3.6600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   3.6700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   3.6800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   3.6900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   3.7000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   3.7100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   3.7200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   3.7300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   3.7400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   3.7500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   3.7600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   3.7700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   3.7800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   3.7900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   3.8000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   3.8100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   3.8200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   3.8300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   3.8400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   3.8500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   3.8600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   3.8700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   3.8800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   3.8900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   3.9000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   3.9100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   3.9200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   3.9300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   3.9400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   3.9500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   3.9600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   3.9700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   3.9800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   3.9900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   4.0000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   4.0100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   4.0200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   4.0300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   4.0400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   4.0500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   4.0600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   4.0700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   4.0800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   4.0900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   4.1000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   4.1100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   4.1200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   4.1300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   4.1400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   4.1500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   4.1600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   4.1700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   4.1800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   4.1900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   4.2000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   4.2100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   4.2200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   4.2300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   4.2400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   4.2500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   4.2600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   4.2700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   4.2800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   4.2900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   4.3000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   4.3100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   4.3200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   4.3300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   4.3400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   4.3500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   4.3600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   4.3700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   4.3800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   4.3900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   4.4000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   4.4100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   4.4200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   4.4300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   4.4400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   4.4500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   4.4600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   4.4700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   4.4800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   4.4900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   4.5000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   4.5100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   4.5200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   4.5300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   4.5400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   4.5500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   4.5600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   4.5700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   4.5800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   4.5900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   4.6000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   4.6100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   4.6200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   4.6300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   4.6400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   4.6500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   4.6600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   4.6700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   4.6800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   4.6900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   4.7000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   4.7100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   4.7200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   4.7300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   4.7400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   4.7500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   4.7600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   4.7700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   4.7800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   4.7900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   4.8000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   4.8100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   4.8200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   4.8300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   4.8400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   4.8500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   4.8600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   4.8700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   4.8800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   4.8900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   4.9000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   4.9100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   4.9200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   4.9300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   4.9400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   4.9500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   4.9600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   4.9700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   4.9800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   4.9900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   5.0000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   5.0100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   5.0200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   5.0300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   5.0400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   5.0500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   5.0600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   5.0700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   5.0800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   5.0900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   5.1000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   5.1100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   5.1200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   5.1300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   5.1400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   5.1500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   5.1600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   5.1700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   5.1800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   5.1900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   5.2000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   5.2100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   5.2200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   5.2300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   5.2400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   5.2500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   5.2600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   5.2700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   5.2800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   5.2900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   5.3000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   5.3100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   5.3200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   5.3300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   5.3400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   5.3500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   5.3600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   5.3700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   5.3800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   5.3900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   5.4000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   5.4100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   5.4200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   5.4300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   5.4400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   5.4500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   5.4600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   5.4700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   5.4800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   5.4900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   5.5000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   5.5100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   5.5200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   5.5300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   5.5400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   5.5500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   5.5600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   5.5700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   5.5800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   5.5900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   5.6000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   5.6100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   5.6200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   5.6300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   5.6400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   5.6500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   5.6600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   5.6700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   5.6800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   5.6900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   5.7000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   5.7100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   5.7200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   5.7300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   5.7400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   5.7500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   5.7600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   5.7700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   5.7800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   5.7900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   5.8000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   5.8100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   5.8200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   5.8300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   5.8400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   5.8500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   5.8600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   5.8700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   5.8800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   5.8900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   5.9000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   5.9100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   5.9200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   5.9300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   5.9400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   5.9500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   5.9600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   5.9700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   5.9800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   5.9900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   6.0000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   6.0100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   6.0200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   6.0300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   6.0400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   6.0500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   6.0600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   6.0700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   6.0800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   6.0900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   6.1000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   6.1100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   6.1200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   6.1300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   6.1400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   6.1500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   6.1600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   6.1700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   6.1800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   6.1900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   6.2000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   6.2100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   6.2200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   6.2300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   6.2400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   6.2500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   6.2600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   6.2700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   6.2800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   6.2900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   6.3000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   6.3100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   6.3200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   6.3300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   6.3400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   6.3500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   6.3600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   6.3700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   6.3800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   6.3900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   6.4000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   6.4100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   6.4200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   6.4300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   6.4400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   6.4500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   6.4600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   6.4700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   6.4800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   6.4900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   6.5000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   6.5100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   6.5200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   6.5300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   6.5400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   6.5500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   6.5600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   6.5700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   6.5800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   6.5900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   6.6000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   6.6100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   6.6200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   6.6300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   6.6400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   6.6500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   6.6600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   6.6700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   6.6800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   6.6900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   6.7000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   6.7100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   6.7200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   6.7300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   6.7400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   6.7500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   6.7600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   6.7700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   6.7800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   6.7900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   6.8000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   6.8100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   6.8200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   6.8300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   6.8400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   6.8500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   6.8600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   6.8700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   6.8800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   6.8900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   6.9000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   6.9100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   6.9200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   6.9300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   6.9400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   6.9500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   6.9600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   6.9700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   6.9800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   6.9900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   7.0000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   7.0100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   7.0200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   7.0300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   7.0400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   7.0500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   7.0600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   7.0700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   7.0800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   7.0900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   7.1000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   7.1100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   7.1200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   7.1300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   7.1400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   7.1500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   7.1600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   7.1700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   7.1800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   7.1900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   7.2000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   7.2100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   7.2200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   7.2300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   7.2400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   7.2500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   7.2600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   7.2700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   7.2800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   7.2900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   7.3000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   7.3100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   7.3200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   7.3300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   7.3400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   7.3500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   7.3600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   7.3700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   7.3800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   7.3900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   7.4000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   7.4100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   7.4200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   7.4300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   7.4400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   7.4500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   7.4600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   7.4700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   7.4800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   7.4900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   7.5000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   7.5100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   7.5200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   7.5300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   7.5400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   7.5500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   7.5600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   7.5700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   7.5800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   7.5900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   7.6000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   7.6100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   7.6200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   7.6300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   7.6400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   7.6500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   7.6600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   7.6700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   7.6800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   7.6900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   7.7000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   7.7100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   7.7200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   7.7300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   7.7400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   7.7500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   7.7600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   7.7700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   7.7800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   7.7900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   7.8000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   7.8100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   7.8200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   7.8300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   7.8400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   7.8500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   7.8600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   7.8700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   7.8800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   7.8900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   7.9000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   7.9100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   7.9200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   7.9300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   7.9400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   7.9500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   7.9600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   7.9700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   7.9800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   7.9900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   8.0000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   8.0100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   8.0200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   8.0300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   8.0400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   8.0500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   8.0600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   8.0700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   8.0800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   8.0900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   8.1000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   8.1100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   8.1200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   8.1300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   8.1400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   8.1500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   8.1600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   8.1700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   8.1800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   8.1900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   8.2000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   8.2100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   8.2200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   8.2300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   8.2400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   8.2500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   8.2600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   8.2700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   8.2800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   8.2900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   8.3000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   8.3100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   8.3200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   8.3300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   8.3400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   8.3500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   8.3600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   8.3700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   8.3800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   8.3900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   8.4000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   8.4100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   8.4200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   8.4300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   8.4400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   8.4500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   8.4600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   8.4700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   8.4800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   8.4900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   8.5000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   8.5100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   8.5200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   8.5300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   8.5400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   8.5500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   8.5600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   8.5700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   8.5800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   8.5900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   8.6000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   8.6100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   8.6200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   8.6300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   8.6400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   8.6500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   8.6600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   8.6700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   8.6800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   8.6900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   8.7000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   8.7100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   8.7200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   8.7300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   8.7400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   8.7500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   8.7600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   8.7700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   8.7800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   8.7900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   8.8000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   8.8100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   8.8200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   8.8300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   8.8400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   8.8500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   8.8600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   8.8700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   8.8800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   8.8900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   8.9000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   8.9100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   8.9200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   8.9300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   8.9400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   8.9500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   8.9600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   8.9700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   8.9800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   8.9900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   9.0000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   9.0100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   9.0200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   9.0300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   9.0400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   9.0500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   9.0600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   9.0700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   9.0800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   9.0900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   9.1000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   9.1100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   9.1200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   9.1300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   9.1400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   9.1500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   9.1600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   9.1700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   9.1800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   9.1900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   9.2000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   9.2100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   9.2200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   9.2300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   9.2400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   9.2500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   9.2600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   9.2700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   9.2800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   9.2900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   9.3000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   9.3100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   9.3200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   9.3300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   9.3400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   9.3500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   9.3600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   9.3700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   9.3800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   9.3900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   9.4000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   9.4100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   9.4200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   9.4300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   9.4400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   9.4500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   9.4600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   9.4700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   9.4800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   9.4900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   9.5000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   9.5100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   9.5200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   9.5300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   9.5400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   9.5500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   9.5600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   9.5700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   9.5800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   9.5900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   9.6000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   9.6100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   9.6200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   9.6300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   9.6400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   9.6500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   9.6600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   9.6700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   9.6800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   9.6900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   9.7000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   9.7100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   9.7200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   9.7300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   9.7400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   9.7500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   9.7600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   9.7700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   9.7800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   9.7900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   9.8000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   9.8100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   9.8200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   9.8300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   9.8400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   9.8500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   9.8600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   9.8700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   9.8800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   9.8900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   9.9000000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   9.9100000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   9.9200000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   9.9300000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   9.9400000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   9.9500000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   9.9600000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   9.9700000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   9.9800000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   9.9900000000000000e+02   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.0000000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.0010000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.0020000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.0030000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.0040000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.0050000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.0060000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.0070000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.0080000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.0090000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.0100000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.0110000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.0120000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.0130000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.0140000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.0150000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.0160000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.0170000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.0180000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.0190000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.0200000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.0210000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.0220000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.0230000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.0240000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.0250000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.0260000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.0270000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.0280000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.0290000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.0300000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.0310000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.0320000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.0330000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.0340000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.0350000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.0360000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.0370000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.0380000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.0390000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.0400000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.0410000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.0420000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.0430000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.0440000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.0450000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.0460000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.0470000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.0480000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.0490000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.0500000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.0510000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.0520000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.0530000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.0540000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.0550000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.0560000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.0570000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.0580000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.0590000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.0600000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.0610000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.0620000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.0630000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.0640000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.0650000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.0660000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.0670000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.0680000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.0690000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.0700000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.0710000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.0720000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.0730000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.0740000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.0750000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.0760000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.0770000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.0780000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.0790000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.0800000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.0810000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.0820000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.0830000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.0840000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.0850000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.0860000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.0870000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.0880000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.0890000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.0900000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.0910000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.0920000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.0930000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.0940000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.0950000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.0960000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.0970000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.0980000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.0990000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.1000000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.1010000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.1020000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.1030000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.1040000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.1050000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.1060000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.1070000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.1080000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.1090000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.1100000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.1110000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.1120000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.1130000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.4449999999999999e+01
   1.1140000000000000e+03   0.0000000000000000e+00  -2.4045837929790315e-03   1.4449999999999999e+01
   1.1150000000000000e+03   0.0000000000000000e+00  -1.9207991437319549e-02   1.4449999999999999e+01
   1.1160000000000000e+03   0.0000000000000000e+00  -4.7557742029250782e-02   1.4449999999999999e+01
   1.1170000000000000e+03   0.0000000000000000e+00  -9.5050355203031067e-02   1.4449999999999999e+01
   1.1180000000000000e+03  -4.9999999999839767e-01  -1.7284993059972120e-01   1.4449999999999999e+01
   1.1190000000000000e+03   0.0000000000000000e+00  -9.6219516648389347e-02   1.3949999999999999e+01
   1.1200000000000000e+03   0.0000000000000000e+00  -5.1267504517080398e-02   1.3949999999999999e+01
   1.1210000000000000e+03   0.0000000000000000e+00  -2.7108003265021496e-02   1.3949999999999999e+01
   1.1220000000000000e+03   0.0000000000000000e+00  -1.6890949736206085e-02   1.3949999999999999e+01
   1.1230000000000000e+03  -5.0000000001527933e-02  -1.6695870017948256e-02   1.3949999999999999e+01
   1.1240000000000000e+03   0.0000000000000000e+00  -4.7989926762712631e-03   1.3899999999999999e+01
   1.1250000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.1260000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.1270000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.1280000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.1290000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.1300000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.1310000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.1320000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.1330000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.1340000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.1350000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.1360000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.1370000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.1380000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.1390000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.1400000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.1410000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.1420000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.1430000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.1440000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.1450000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.1460000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.1470000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.1480000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.1490000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.1500000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.1510000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.1520000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.1530000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.1540000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.1550000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.1560000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.1570000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.1580000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.1590000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.1600000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.1610000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.1620000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.1630000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.1640000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.1650000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.1660000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.1670000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.1680000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.1690000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.1700000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.1710000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.1720000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.1730000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.1740000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.1750000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.1760000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.1770000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.1780000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.1790000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.1800000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.1810000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.1820000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.1830000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.1840000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.1850000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.1860000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.1870000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.1880000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.1890000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.1900000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.1910000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.1920000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.1930000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.1940000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.1950000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.1960000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.1970000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.1980000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.1990000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.2000000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.2010000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.2020000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.2030000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.2040000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.2050000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.2060000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.2070000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.2080000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.2090000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.2100000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.2110000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.2120000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.2130000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.2140000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.2150000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.2160000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.2170000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.2180000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.2190000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.2200000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.2210000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.2220000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.2230000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.2240000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.2250000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.2260000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.2270000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.2280000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.2290000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.2300000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.2310000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.2320000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.2330000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.2340000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.2350000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.2360000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.2370000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.2380000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.2390000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.2400000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.2410000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.2420000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.2430000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.2440000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.2450000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.2460000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.2470000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.2480000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.2490000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.2500000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.2510000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.2520000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.2530000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.2540000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.2550000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.2560000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.2570000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.2580000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.2590000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.2600000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.2610000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.2620000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.2630000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.2640000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.2650000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.2660000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.2670000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.2680000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.2690000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.2700000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.2710000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.2720000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.2730000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.2740000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.2750000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.2760000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.2770000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.2780000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.2790000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.2800000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.2810000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.2820000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.2830000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.2840000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.2850000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.2860000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.2870000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.2880000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.2890000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.2900000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.2910000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.2920000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.2930000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.2940000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.2950000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.2960000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.2970000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.2980000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.2990000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.3000000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.3010000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.3020000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.3030000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.3040000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.3050000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.3060000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.3070000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.3080000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.3090000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.3100000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.3110000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.3120000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.3130000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.3140000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.3150000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.3160000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.3170000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.3180000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.3190000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.3200000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.3210000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.3220000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.3230000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.3240000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.3250000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.3260000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.3270000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.3280000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.3290000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.3300000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.3310000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.3320000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.3330000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.3340000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.3350000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.3360000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.3370000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.3380000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.3390000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.3400000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.3410000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.3420000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.3430000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.3440000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.3450000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.3460000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.3470000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.3480000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.3490000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.3500000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.3510000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.3520000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.3530000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.3540000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.3550000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.3560000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.3570000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.3580000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.3590000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.3600000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.3610000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.3620000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.3630000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.3640000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.3650000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.3660000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.3670000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.3680000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.3690000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.3700000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.3710000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.3720000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.3730000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.3740000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.3750000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.3760000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.3770000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.3780000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.3790000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.3800000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.3810000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.3820000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.3830000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.3840000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.3850000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.3860000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.3870000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.3880000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.3890000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.3900000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.3910000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.3920000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.3930000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.3940000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.3950000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.3960000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.3970000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.3980000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.3990000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.4000000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.4010000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.4020000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.4030000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.4040000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.4050000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.4060000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.4070000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.4080000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.4090000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.4100000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.4110000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.4120000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.4130000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.4140000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.4150000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.4160000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.4170000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.4180000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.4190000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.4200000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.4210000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.4220000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.4230000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.4240000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.4250000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.4260000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.4270000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.4280000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.4290000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.4300000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.4310000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.4320000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.4330000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.4340000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.4350000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.4360000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.4370000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.4380000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.4390000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.4400000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.4410000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.4420000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.4430000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.4440000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.4450000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.4460000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.4470000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.4480000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.4490000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.4500000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.4510000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.4520000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.4530000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.4540000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.4550000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.4560000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.4570000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.4580000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.4590000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.4600000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.4610000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.4620000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.4630000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.4640000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.4650000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.4660000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.4670000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.4680000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.4690000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.4700000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.4710000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.4720000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.4730000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.4740000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.4750000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.4760000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.4770000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.4780000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.4790000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.4800000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.4810000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.4820000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.4830000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.4840000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.4850000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.4860000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.4870000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.4880000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.4890000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.4900000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.4910000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.4920000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.4930000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.4940000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.4950000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.4960000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.4970000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.4980000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.4990000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01
   1.5000000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.3899999999999999e+01


==> dat/shape_cluster.dat <==
   1.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   9.4656086337810712e-04
   2.0000000000000000e+00   5.0672537824595527e-03   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   4.2227114853829608e-04
   3.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00
   4.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00
   5.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   2.2093615394931329e-03   0.0000000000000000e+00   1.8411346162442775e-04
   6.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   4.8552094666650990e-03   6.1381074614940571e-02   5.5196903401338064e-03
   7.0000000000000000e+00   0.0000000000000000e+00   3.3029923598157242e-02   8.1032206912701105e-02   2.5821209590959918e-02   4.9395398432081482e-02   5.3469179091179098e-02   3.6210816989455094e-02
   8.0000000000000000e+00   1.9087592847072382e-01   9.3251250692589507e-02   2.2664435239268485e-01   1.5649206994190848e-01   1.5541748048514176e-01   1.1737241328811114e-01   1.4148595010008891e-01
   9.0000000000000000e+00   3.9688638284091454e-01   2.8749724042167318e-01   3.8395935039167511e-01   3.8504378400795453e-01   2.8002499918103851e-01   3.1810350843927321e-01   3.3399521857013337e-01
   1.0000000000000000e+01   6.1101130324558361e-01   5.8417811891135507e-01   5.6448030534397153e-01   6.1560075980195639e-01   5.6611446306056912e-01   5.8739446432547193e-01   5.8758802341077532e-01
   1.1000000000000000e+01   1.0000000000000000e+00   1.0000000000000000e+00   1.0000000000000000e+00   1.0000000000000000e+00   1.0000000000000000e+00   1.0000000000000000e+00   1.0000000000000000e+00
   1.2000000000000000e+01   6.0302986438684547e-01   5.4466495590259245e-01   4.5755657919552978e-01   6.2940423371357934e-01   5.0129796528780945e-01   6.2969295773425982e-01   5.6953252980279423e-01
   1.3000000000000000e+01   3.3116421139287971e-01   2.9550346159167262e-01   2.3881847874626660e-01   2.9618842649283034e-01   3.1597007349800171e-01   3.0484082047310973e-01   3.2006732603928706e-01
   1.4000000000000000e+01   2.8665770804885665e-01   4.3780258089290057e-02   1.2715170190383748e-01   8.1977687350892989e-02   1.1502441736895783e-01   0.0000000000000000e+00   1.4295928664556426e-01
   1.5000000000000000e+01   1.9072021047119453e-01   0.0000000000000000e+00   8.3280272516164003e-02   1.1708040253885185e-01   3.6550334406624072e-02   0.0000000000000000e+00   6.0652974680910444e-02
   1.6000000000000000e+01   1.5277206128884719e-02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.6014562880953240e-02
   1.7000000000000000e+01   0.0000000000000000e+00   0.0000000000000000e+00   1.6153738538212392e-02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   2.1645928595601187e-03
   1.8000000000000000e+01   1.2235766105695825e-01   0.0000000000000000e+00   1.0329783067241128e-02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.3154537185103815e-02
   1.9000000000000000e+01   7.8111596421281126e-02   0.0000000000000000e+00   1.7680627628345269e-02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.2989058548536154e-02
   2.0000000000000000e+01   9.3549165589324426e-02   0.0000000000000000e+00   1.3023412110395410e-02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   8.8810481416433194e-03
   2.1000000000000000e+01   1.0482853116256433e-01   0.0000000000000000e+00   1.5864590651088261e-02   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   1.0057760151137716e-02

